Linear Robin-type Domain Decomposition scheme for Mixed Formulation of Richards' Equation

In this work, we present a linear Robin-type domain decomposition scheme for solving the mixed formulation of Richards' equation (mLRDD-scheme), governing flow in variably saturated porous media. Assuming a highly heterogeneous porous medium consisting of multiple blocks/layers of distinct materials, we apply non-overlapping domain decomposition to isolate individual materials, yielding near-homogeneous conditions within each subdomain. Richards' equation is discretized in time by backward Euler and linearized using the L-scheme. A Robin-type interface condition, consistent with the mixed formulation, is then derived to couple the subdomains. For spatial discretization, mixed finite elements are employed, ensuring local mass conservation and providing the flux variables consistent with the Robin condition. The convergence of the proposed scheme is rigorously proved. Heterogeneous, multidomain numerical examples in 2D/3D are presented to demonstrate the efficiency and robustness of the scheme, along with numerical validation of the theoretical convergence results.

==> alpha_L_sweep_dt_0.001_T_0.5_dx_0.025.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters
dd_parallel,0.005,0.05,0.026325276587229676,500,100.0,50000
dd_parallel,0.01,0.05,0.026325276587229676,500,100.0,50000
dd_parallel,0.1,0.05,0.026325276587229676,500,79.274,39637
dd_parallel,1.0,0.05,0.026325276587229676,500,100.0,50000
dd_parallel,10.0,0.05,0.026325276587229676,500,100.0,50000
dd_parallel,0.005,0.1,0.026325276587229676,500,100.0,50000
dd_parallel,0.01,0.1,0.026325276587229676,500,100.0,50000
dd_parallel,0.1,0.1,0.026325276587229676,500,68.436,34218
dd_parallel,1.0,0.1,0.026325276587229676,500,100.0,50000
dd_parallel,10.0,0.1,0.026325276587229676,500,100.0,50000
dd_parallel,0.005,1.0,0.026325276587229676,500,100.0,50000
dd_parallel,0.01,1.0,0.026325276587229676,500,7.864,3932
dd_parallel,0.1,1.0,0.026325276587229676,500,58.196,29098
dd_parallel,1.0,1.0,0.026325276587229676,500,100.0,50000
dd_parallel,10.0,1.0,0.026325276587229676,500,100.0,50000
dd_parallel,0.005,10.0,0.026325276587229676,500,100.0,50000
dd_parallel,0.01,10.0,0.026325276587229676,500,10.826,5413
dd_parallel,0.1,10.0,0.026325276587229676,500,57.536,28768
dd_parallel,1.0,10.0,0.026325276587229676,500,100.0,50000
dd_parallel,10.0,10.0,0.026325276587229676,500,100.0,50000
dd_parallel,0.005,50.0,0.026325276587229676,500,100.0,50000
dd_parallel,0.01,50.0,0.026325276587229676,500,20.812,10406
dd_parallel,0.1,50.0,0.026325276587229676,500,100.0,50000
dd_parallel,1.0,50.0,0.026325276587229676,500,100.0,50000
dd_parallel,10.0,50.0,0.026325276587229676,500,100.0,50000


==> alpha_L_sweep_dt_0.01_T_0.5_dx_0.0125.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters
dd_parallel,0.005,0.05,0.013241042172807468,50,100.0,5000
dd_parallel,0.01,0.05,0.013241042172807468,50,100.0,5000
dd_parallel,0.1,0.05,0.013241042172807468,50,100.0,5000
dd_parallel,1.0,0.05,0.013241042172807468,50,100.0,5000
dd_parallel,10.0,0.05,0.013241042172807468,50,100.0,5000
dd_parallel,0.005,0.1,0.013241042172807468,50,100.0,5000
dd_parallel,0.01,0.1,0.013241042172807468,50,100.0,5000
dd_parallel,0.1,0.1,0.013241042172807468,50,99.28,4964
dd_parallel,1.0,0.1,0.013241042172807468,50,100.0,5000
dd_parallel,10.0,0.1,0.013241042172807468,50,100.0,5000
dd_parallel,0.005,1.0,0.013241042172807468,50,100.0,5000
dd_parallel,0.01,1.0,0.013241042172807468,50,15.14,757
dd_parallel,0.1,1.0,0.013241042172807468,50,65.86,3293
dd_parallel,1.0,1.0,0.013241042172807468,50,100.0,5000
dd_parallel,10.0,1.0,0.013241042172807468,50,100.0,5000
dd_parallel,0.005,10.0,0.013241042172807468,50,35.44,1772
dd_parallel,0.01,10.0,0.013241042172807468,50,9.24,462
dd_parallel,0.1,10.0,0.013241042172807468,50,58.04,2902
dd_parallel,1.0,10.0,0.013241042172807468,50,100.0,5000
dd_parallel,10.0,10.0,0.013241042172807468,50,100.0,5000
dd_parallel,0.005,50.0,0.013241042172807468,50,39.08,1954
dd_parallel,0.01,50.0,0.013241042172807468,50,29.5,1475
dd_parallel,0.1,50.0,0.013241042172807468,50,82.84,4142
dd_parallel,1.0,50.0,0.013241042172807468,50,100.0,5000
dd_parallel,10.0,50.0,0.013241042172807468,50,100.0,5000


==> alpha_L_sweep_dt_0.01_T_0.5_dx_0.025.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters
dd_parallel,0.005,0.05,0.026325276587229676,50,100.0,5000
dd_parallel,0.01,0.05,0.026325276587229676,50,100.0,5000
dd_parallel,0.1,0.05,0.026325276587229676,50,100.0,5000
dd_parallel,1.0,0.05,0.026325276587229676,50,100.0,5000
dd_parallel,10.0,0.05,0.026325276587229676,50,100.0,5000
dd_parallel,0.005,0.1,0.026325276587229676,50,100.0,5000
dd_parallel,0.01,0.1,0.026325276587229676,50,100.0,5000
dd_parallel,0.1,0.1,0.026325276587229676,50,99.3,4965
dd_parallel,1.0,0.1,0.026325276587229676,50,100.0,5000
dd_parallel,10.0,0.1,0.026325276587229676,50,100.0,5000
dd_parallel,0.005,1.0,0.026325276587229676,50,100.0,5000
dd_parallel,0.01,1.0,0.026325276587229676,50,15.18,759
dd_parallel,0.1,1.0,0.026325276587229676,50,65.88,3294
dd_parallel,1.0,1.0,0.026325276587229676,50,100.0,5000
dd_parallel,10.0,1.0,0.026325276587229676,50,100.0,5000
dd_parallel,0.005,10.0,0.026325276587229676,50,35.44,1772
dd_parallel,0.01,10.0,0.026325276587229676,50,9.24,462
dd_parallel,0.1,10.0,0.026325276587229676,50,58.08,2904
dd_parallel,1.0,10.0,0.026325276587229676,50,100.0,5000
dd_parallel,10.0,10.0,0.026325276587229676,50,100.0,5000
dd_parallel,0.005,50.0,0.026325276587229676,50,39.1,1955
dd_parallel,0.01,50.0,0.026325276587229676,50,29.56,1478
dd_parallel,0.1,50.0,0.026325276587229676,50,83.24,4162
dd_parallel,1.0,50.0,0.026325276587229676,50,100.0,5000
dd_parallel,10.0,50.0,0.026325276587229676,50,100.0,5000


==> alpha_L_sweep_dt_0.01_T_0.5_dx_0.05.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters
dd_parallel,0.005,0.05,0.054454954151494914,50,100.0,5000
dd_parallel,0.01,0.05,0.054454954151494914,50,100.0,5000
dd_parallel,0.1,0.05,0.054454954151494914,50,100.0,5000
dd_parallel,1.0,0.05,0.054454954151494914,50,100.0,5000
dd_parallel,10.0,0.05,0.054454954151494914,50,100.0,5000
dd_parallel,0.005,0.1,0.054454954151494914,50,100.0,5000
dd_parallel,0.01,0.1,0.054454954151494914,50,100.0,5000
dd_parallel,0.1,0.1,0.054454954151494914,50,99.28,4964
dd_parallel,1.0,0.1,0.054454954151494914,50,100.0,5000
dd_parallel,10.0,0.1,0.054454954151494914,50,100.0,5000
dd_parallel,0.005,1.0,0.054454954151494914,50,100.0,5000
dd_parallel,0.01,1.0,0.054454954151494914,50,15.18,759
dd_parallel,0.1,1.0,0.054454954151494914,50,65.86,3293
dd_parallel,1.0,1.0,0.054454954151494914,50,100.0,5000
dd_parallel,10.0,1.0,0.054454954151494914,50,100.0,5000
dd_parallel,0.005,10.0,0.054454954151494914,50,35.44,1772
dd_parallel,0.01,10.0,0.054454954151494914,50,9.24,462
dd_parallel,0.1,10.0,0.054454954151494914,50,58.04,2902
dd_parallel,1.0,10.0,0.054454954151494914,50,100.0,5000
dd_parallel,10.0,10.0,0.054454954151494914,50,100.0,5000
dd_parallel,0.005,50.0,0.054454954151494914,50,39.12,1956
dd_parallel,0.01,50.0,0.054454954151494914,50,29.5,1475
dd_parallel,0.1,50.0,0.054454954151494914,50,82.36,4118
dd_parallel,1.0,50.0,0.054454954151494914,50,100.0,5000
dd_parallel,10.0,50.0,0.054454954151494914,50,100.0,5000


==> alpha_L_sweep_dt_0.1_T_0.5_dx_0.025.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters
dd_parallel,0.005,0.05,0.026325276587229676,5,100.0,500
dd_parallel,0.01,0.05,0.026325276587229676,5,100.0,500
dd_parallel,0.1,0.05,0.026325276587229676,5,100.0,500
dd_parallel,1.0,0.05,0.026325276587229676,5,100.0,500
dd_parallel,10.0,0.05,0.026325276587229676,5,100.0,500
dd_parallel,0.005,0.1,0.026325276587229676,5,100.0,500
dd_parallel,0.01,0.1,0.026325276587229676,5,100.0,500
dd_parallel,0.1,0.1,0.026325276587229676,5,100.0,500
dd_parallel,1.0,0.1,0.026325276587229676,5,100.0,500
dd_parallel,10.0,0.1,0.026325276587229676,5,100.0,500
dd_parallel,0.005,1.0,0.026325276587229676,5,39.8,199
dd_parallel,0.01,1.0,0.026325276587229676,5,36.8,184
dd_parallel,0.1,1.0,0.026325276587229676,5,63.4,317
dd_parallel,1.0,1.0,0.026325276587229676,5,100.0,500
dd_parallel,10.0,1.0,0.026325276587229676,5,100.0,500
dd_parallel,0.005,10.0,0.026325276587229676,5,9.4,47
dd_parallel,0.01,10.0,0.026325276587229676,5,9.0,45
dd_parallel,0.1,10.0,0.026325276587229676,5,29.0,145
dd_parallel,1.0,10.0,0.026325276587229676,5,100.0,500
dd_parallel,10.0,10.0,0.026325276587229676,5,100.0,500
dd_parallel,0.005,50.0,0.026325276587229676,5,27.2,136
dd_parallel,0.01,50.0,0.026325276587229676,5,27.0,135
dd_parallel,0.1,50.0,0.026325276587229676,5,68.4,342
dd_parallel,1.0,50.0,0.026325276587229676,5,100.0,500
dd_parallel,10.0,50.0,0.026325276587229676,5,100.0,500


==> alpha_L_sweep_dt_0.1_T_0.5_dx_0.05.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters
dd_parallel,0.005,0.05,0.054454954151494914,5,100.0,500
dd_parallel,0.01,0.05,0.054454954151494914,5,100.0,500
dd_parallel,0.1,0.05,0.054454954151494914,5,100.0,500
dd_parallel,1.0,0.05,0.054454954151494914,5,100.0,500
dd_parallel,10.0,0.05,0.054454954151494914,5,100.0,500
dd_parallel,0.005,0.1,0.054454954151494914,5,100.0,500
dd_parallel,0.01,0.1,0.054454954151494914,5,100.0,500
dd_parallel,0.1,0.1,0.054454954151494914,5,100.0,500
dd_parallel,1.0,0.1,0.054454954151494914,5,100.0,500
dd_parallel,10.0,0.1,0.054454954151494914,5,100.0,500
dd_parallel,0.005,1.0,0.054454954151494914,5,39.8,199
dd_parallel,0.01,1.0,0.054454954151494914,5,36.8,184
dd_parallel,0.1,1.0,0.054454954151494914,5,63.4,317
dd_parallel,1.0,1.0,0.054454954151494914,5,100.0,500
dd_parallel,10.0,1.0,0.054454954151494914,5,100.0,500
dd_parallel,0.005,10.0,0.054454954151494914,5,9.4,47
dd_parallel,0.01,10.0,0.054454954151494914,5,9.0,45
dd_parallel,0.1,10.0,0.054454954151494914,5,29.0,145
dd_parallel,1.0,10.0,0.054454954151494914,5,100.0,500
dd_parallel,10.0,10.0,0.054454954151494914,5,100.0,500
dd_parallel,0.005,50.0,0.054454954151494914,5,27.2,136
dd_parallel,0.01,50.0,0.054454954151494914,5,27.0,135
dd_parallel,0.1,50.0,0.054454954151494914,5,68.4,342
dd_parallel,1.0,50.0,0.054454954151494914,5,100.0,500
dd_parallel,10.0,50.0,0.054454954151494914,5,100.0,500


==> convergence_results_ex_1_relative.csv <==
h,total_dof,dof_p,e_p,r_p,dof_q,e_q,r_q,e_div_q,r_div_q,e_q_n,r_q_n,e_q_in_Q,r_q_in_Q,dof_g,e_g,r_g
0.11112593621942145,1300.0,500.0,0.003011848567293834,,790.0,0.03857320053959674,,0.10344691405916935,,0.029332450680421708,,0.04489958546069946,,10.0,0.000301813713089334,
0.054454954151494914,5220.0,2048.0,0.001511769367548364,0.9663292943056686,3152.0,0.01895787568225203,0.995861449587581,0.0421453329831999,1.2588628137706732,0.014679648079581898,0.9704777932681835,0.019633534577403716,1.159681442314597,20.0,0.0001508158588358189,0.9726059358513124
0.026325276587229676,21665.0,8586.0,0.0007338787835538153,0.9942874619679284,13039.0,0.00920684024512637,0.9937104405858196,0.019417352749689747,1.0661937538628978,0.007300158475795828,0.9610944543280209,0.009269881480121856,1.0325024121565693,40.0,7.496193402494964e-05,0.9618004971744685
0.013241042172807468,84550.0,33660.0,0.00037044575885342016,0.9948029332236028,50810.0,0.004641569910493437,0.9966324005156298,0.009752432674006883,1.0020984550780714,0.0036480704414096968,1.009443093230674,0.004656164738044062,1.001993863076571,80.0,3.7458751581200954e-05,1.0095047823917658
0.006613459588555442,338820.0,135208.0,0.0001851195259217321,0.9992667600412756,203452.0,0.0023147638665144328,1.002204814109794,0.004852422479500262,1.0055088762755915,0.001825611955672464,0.9972181146744332,0.002320161843680553,1.0033718560513203,160.0,1.874514934522218e-05,0.9972501217434386


==> convergence_results_ex_2_absolute.csv <==
h,total_dof,dof_p,e_p,r_p,dof_q,e_q,r_q,e_div_q,r_div_q,e_q_n,r_q_n,e_q_in_Q,r_q_in_Q,dof_g,e_g,r_g
0.11112593621942145,1300.0,500.0,0.041425915580128314,,790.0,0.0311833489961062,,0.20380847560068152,,0.009440141193365083,,0.2444319657901528,,10.0,0.04714364299532916,
0.054454954151494914,5220.0,2048.0,0.020583693879680176,0.9805369198201546,3152.0,0.015308892291980165,0.9974205776140469,0.0768913440521305,1.366606856806949,0.0027757225725888093,1.7160752886888808,0.09497595891669947,1.3252854158233431,20.0,0.023572145784194674,0.9717410075440636
0.026325276587229676,21665.0,8586.0,0.009929375154444984,1.0029681545138198,13039.0,0.007409510903938538,0.9983836384670803,0.022566542254521923,1.6866404377603932,0.0008192315968388103,1.6789009861275639,0.030795284755299274,1.5495234156286626,40.0,0.011785672356675067,0.9536859508676998
0.013241042172807468,84550.0,33660.0,0.005014068411880962,0.9942398891525221,50810.0,0.0037413607941700496,0.994334665472287,0.009466073991061157,1.2641787447754416,0.00042244768918027606,0.9637561045825845,0.013629882474411483,1.1860988276196611,80.0,0.0058931406096612345,1.0085668601162734
0.006613459588555442,338820.0,135208.0,0.0025035073471257937,1.000490625028325,203452.0,0.0018674957003857076,1.000917153202909,0.004583020078643328,1.0448589166283693,0.00021927138482630762,0.9446008381051002,0.006669787163855344,1.0294755007362615,160.0,0.002946627744856159,0.9984346759053233


==> cpu_time_ex_3_h_07_different_workers.csv <==
solver,cores,mesh_size,num_steps,total_time_s,setup_time_s,solve_time_s,avg_time_per_iter_s,avg_iters_per_step,total_iters
dd,1,0.11481933781832072,100,15695.141523876999,14.079451311998127,15681.062072565,1.4108441679938366,110.82,11082
dd,2,0.11481933781832072,100,12444.477601973223,5.878904931247234,12438.598697041976,1.1178228117073994,110.82,11082
dd,4,0.11481933781832072,100,10157.593671057024,6.102529232040979,10151.491141824983,0.9112839393417055,110.82,11082
dd,8,0.11481933781832072,100,8361.609304340996,6.585044514999026,8355.024259825997,0.7493861340019452,110.82,11082


==> iter_error_dd-scheme_ex_1_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,0,0.0004727093193494598,0.0002247545568455056,0.00295486508102929,0.05579678213153659,0.021562216582232077
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,1,7.702878679048724e-05,3.1310440882870796e-05,0.0020474870777961547,0.0384813968939821,0.02144797496522466
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,2,4.870586092230371e-05,1.715385301351402e-05,0.0013047539104394997,0.024841549908272326,0.021604457345688294
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,3,2.8218406002326183e-05,1.2324194992227193e-05,0.0008651319116504124,0.016357049329990304,0.021573682313807897
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,4,2.0350969528202388e-05,7.27565214540579e-06,0.000552579818663747,0.010555472032145513,0.021632757524337926
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,5,1.2153216825607094e-05,5.2084115308093985e-06,0.0003657794417128682,0.006942892610131626,0.021624426493187906
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,6,8.611102406668355e-06,3.116729385655091e-06,0.00023472426972828773,0.004491590483507393,0.02164672043986366
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,7,5.221420551052502e-06,2.2010770445317047e-06,0.00015508490696768837,0.0029512379301444803,0.021644860076175738
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,8,3.6439873759647763e-06,1.3354998435279285e-06,9.986082311706323e-05,0.0019126676856200929,0.021653344457972734
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,9,2.238200545843577e-06,9.308516157737168e-07,6.585404838805909e-05,0.0012553734704139985,0.0216531469296101
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,10,1.5430507417927255e-06,5.718772039363188e-07,4.251470161694334e-05,0.0008146813949441123,0.021656406189263965
dd-scheme,0.013,0.6,0.11112593621942145,0.01,49,11,9.580298968195052e-07,3.940634490433563e-07,2.79883131115213e-05,0.0005341892481069837,0.02165653064457714
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,0,0.00047248779865676806,0.00016115999056534857,0.0029640934634480543,0.05597917034840825,0.020718507131177052
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,1,7.740044081707909e-05,2.297834779946801e-05,0.0020488272667255375,0.03851509164006265,0.02070954889589068
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,2,4.873240490454954e-05,1.259003054049802e-05,0.0013042444009479153,0.024834787859254727,0.02078047767088472
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,3,2.842168985156221e-05,9.070868151675898e-06,0.0008634420637831818,0.016328581441271684,0.020782681253261145
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,4,2.0330525159003896e-05,5.33523385366292e-06,0.000550953345449161,0.01052536750279424,0.020810307805977285
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,5,1.2204772494782626e-05,3.824192972117081e-06,0.000364138739700139,0.006913059478730143,0.0208127982591824
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,6,8.58491038844153e-06,2.281242492138241e-06,0.00023344087061759737,0.004467316583509906,0.02082357845744319
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,7,5.22782980285454e-06,1.611855300986903e-06,0.00015400034653228003,0.002931073757383756,0.020825190170858165
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,8,3.6251391338292887e-06,9.75438259858638e-07,9.906363031568548e-05,0.0018974729164226711,0.02082943362246881
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,9,2.2343162410495585e-06,6.798473597421085e-07,6.522904470526864e-05,0.001243627599589776,0.020830314227082373
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,10,1.5316945590982356e-06,4.1675345557908997e-07,4.206848465559925e-05,0.0008061463941797675,0.020831999371309418
dd-scheme,0.013,0.6,0.054454954151494914,0.01,49,11,9.535897985952005e-07,2.8703879380814934e-07,2.7652927688753546e-05,0.0005278470813060724,0.02083244218961274
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,0,0.00047284822175366236,0.00011433236877884458,0.002967493364288572,0.056044821123010374,0.00703973162725369
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,1,7.78129980271264e-05,1.6266700632138488e-05,0.002049883589956055,0.03853658345968809,0.007071420344176479
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,2,4.9127739345593156e-05,8.927089217054793e-06,0.00130457155923611,0.024841437902374773,0.007072568181780329
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,3,2.8656966419805443e-05,6.419284231523029e-06,0.0008633211750897627,0.01632694640515194,0.0070847057764807896
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,4,2.0490931548967347e-05,3.779876963227725e-06,0.000550737841134023,0.01052135629039279,0.00708589555335984
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,5,1.2299170001122534e-05,2.704887535036117e-06,0.00036385591963688916,0.00690792183216614,0.007090613736965287
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,6,8.647279917983966e-06,1.6150082128864845e-06,0.00023320127008247818,0.004462744673705999,0.007091367268495925
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,7,5.26503733138909e-06,1.139455981765888e-06,0.00015378349472544326,0.002927023913088205,0.007093221880863342
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,8,3.6491636104564284e-06,6.900642149891598e-07,9.889914292077563e-05,0.0018943162717356948,0.007093627494898433
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,9,2.2488058459069e-06,4.803285778802829e-07,6.509609799587526e-05,0.0012411174587811556,0.007094363735370355
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,10,1.5408669897188654e-06,2.9461860397419e-07,4.1971942799246315e-05,0.0008042898968245442,0.007094565560874202
dd-scheme,0.013,0.6,0.026325276587229676,0.01,49,11,9.591641309496567e-07,2.026836251079383e-07,2.757914577358911e-05,0.0005264460301412524,0.007094860476596803
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,0,0.0004730608727495349,8.091524343166954e-05,0.0029681051923788086,0.05605671976587564,0.003440888664905242
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,1,7.749180047500077e-05,1.1606478590120273e-05,0.0020500333607018266,0.03853976882281545,0.0034504805012349486
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,2,4.8802358172579186e-05,6.35630166957867e-06,0.0013045919434676633,0.0248419391118522,0.003455227627941556
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,3,2.842433871884543e-05,4.58599593936128e-06,0.0008632628649372906,0.016325994264266553,0.003459262258379628
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,4,2.0341087466466172e-05,2.693265021007192e-06,0.0005506705749136323,0.01052010455139233,0.0034613272837004288
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,5,1.2197757074176763e-05,1.9321793194132826e-06,0.000363781589511633,0.0069065658455554685,0.003463006109726435
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,6,8.581928140034236e-06,1.1510960143710064e-06,0.0002331409835136098,0.004461598704876043,0.0034639006568557952
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,7,5.221266913807556e-06,8.137660265651071e-07,0.0001537312137040854,0.0029260481190248222,0.003464601226942358
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,8,3.6208225625314073e-06,4.919205921870101e-07,9.886011362211942e-05,0.0018935695975475298,0.003464987510909269
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,9,2.2299480994639806e-06,3.4295130686878175e-07,6.506515759145151e-05,0.0012405340658227311,0.0034652805809028404
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,10,1.528605889694036e-06,2.1003757396535816e-07,4.194966660798783e-05,0.0008038625866911771,0.003465446930416191
dd-scheme,0.013,0.6,0.013241042172807468,0.01,49,11,9.510425818537248e-07,1.4467892056384386e-07,2.756230970323098e-05,0.0005261267807018279,0.003465569796715205
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,0,0.0004726070543591151,5.740461182341578e-05,0.002968226778022626,0.056059128033320256,0.0012308996989154088
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,1,7.748878242876146e-05,8.206118704500177e-06,0.0020500456794201034,0.03854011632527275,0.001230967861287562
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,2,4.884966409414709e-05,4.498441761271877e-06,0.0013045803159963212,0.024841759081893757,0.00123484031709741
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,3,2.8448871437838976e-05,3.2443236226334688e-06,0.0008632362420164442,0.01632553860442719,0.0012351800750453291
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,4,2.036182128026685e-05,1.90598886887639e-06,0.0005506457422200609,0.01051964387859846,0.0012367038300305157
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,5,1.2208345353910256e-05,1.3669149028412639e-06,0.0003637572914798844,0.006906122587374656,0.0012369274719507878
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,6,8.59029737519329e-06,8.145570316239934e-07,0.00023312210851962576,0.004461241644047487,0.0012375268949741413
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,7,5.2257174880261595e-06,5.75691090177008e-07,0.00015371546047378919,0.002925754862644813,0.00123764971504846
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,8,3.6241897286782747e-06,3.4807879703958075e-07,9.884857127159863e-05,0.0018933496692881357,0.001237887400181056
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,9,2.2317991500916075e-06,2.4261365846332957e-07,6.505617934382e-05,0.0012403652540409862,0.0012379493186463807
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,10,1.5299600879668584e-06,1.4861226419756007e-07,4.194327440562669e-05,0.000803740399166169,0.0012380443616568809
dd-scheme,0.013,0.6,0.006613459588555442,0.01,49,11,9.518070188705469e-07,1.0234794885887542e-07,2.7557540306744086e-05,0.0005260365961359125,0.0012380740548620602

==> iter_error_dd-scheme_ex_2_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,0,0.0013610092845723386,0.0014455169597123495,0.012554178049032328,0.04478447336628232,0.0010295273823943622
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,1,0.000516096079717871,0.0004882451805149845,0.0035459741553783746,0.011851559955151055,0.0010634904406037625
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,2,0.00024028539124611585,0.00021142600376232651,0.002002663121427589,0.0070608356300901265,0.0010639659033025034
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,3,0.00011860190910148563,0.00010267409906656723,0.0010623054877132124,0.0038256042026370346,0.0010615250307207636
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,4,5.954590330080342e-05,5.1118867064866683e-05,0.000584529717514489,0.0021108129451856967,0.0010614546999236218
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,5,3.0273573363122747e-05,2.5997451897711517e-05,0.00031900181134924654,0.001151732987993313,0.0010615261148922879
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,6,1.5516433318120035e-05,1.3376663076560453e-05,0.00017312543042302968,0.0006249921204025189,0.0010615654730835634
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,7,8.013219180159959e-06,6.941040391209204e-06,9.33455491456495e-05,0.0003371127906514183,0.0010615875758248545
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,8,4.164393296018193e-06,3.622174615031219e-06,5.0137906307874436e-05,0.00018110959659740404,0.0010616008752417927
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,9,2.1748541172824783e-06,1.8982615589152805e-06,2.6853347529079958e-05,9.700394441461603e-05,0.0010616082361748424
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,10,1.1399690068111684e-06,9.978145287390015e-07,1.4350338274098714e-05,5.1839423538224074e-05,0.0010616121728901436
dd-scheme,0.26,0.21,0.11112593621942145,0.01,49,11,5.991866635823881e-07,5.256531789507673e-07,7.654956591411817e-06,2.7653616052047372e-05,0.0010616142772466221
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,0,0.0013825321316528905,0.0010369864683371036,0.012627473165961266,0.04512642935592214,0.001663451857274967
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,1,0.0005137549562511226,0.0003538477268130417,0.0034979498707619554,0.011705377770821503,0.0016821679377529658
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,2,0.00024058341790398014,0.00015570234149225417,0.002004932733841324,0.007059673530751902,0.0016871169778636382
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,3,0.00011953279597064308,7.641360782327911e-05,0.0010528101247446135,0.0037966341501641664,0.0016880868545816124
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,4,6.0233558925787344e-05,3.822099729519331e-05,0.000579403886979917,0.0020959529518278525,0.0016888792497410108
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,5,3.071633510972837e-05,1.9491924535572757e-05,0.00031565072370121295,0.0011414073404607129,0.001689389660789985
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,6,1.576848024220889e-05,1.0040938047112424e-05,0.0001712429545056431,0.0006190422154344756,0.001689646028367337
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,7,8.151110951432809e-06,5.212136908355941e-06,9.22382928021888e-05,0.00033358888900687946,0.0016897758342919046
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,8,4.237916592285118e-06,2.7193547563864494e-06,4.950592013336115e-05,0.00017909242566432746,0.0016898460811741703
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,9,2.213614101961752e-06,1.4244989503609913e-06,2.6498296926923112e-05,9.586168519225087e-05,0.001689884010350695
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,10,1.1600981535779942e-06,7.4830141572148e-07,1.415492813807274e-05,5.120704138766548e-05,0.0016899041963813939
dd-scheme,0.26,0.21,0.054454954151494914,0.01,49,11,6.095711657417305e-07,3.9394521338615587e-07,7.548533601939841e-06,2.730827551788773e-05,0.001689914878481442
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,0,0.0013882871775288282,0.0007365613127959484,0.012645291478688332,0.04521037862738375,0.0003701301885702834
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,1,0.0005162388530882471,0.00025128758051385286,0.003485468694972394,0.011667192481533913,0.00036868949184325585
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,2,0.00024188262610748328,0.000110680245461065,0.0020062430222433235,0.007061876727682201,0.000370086980075909
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,3,0.00012028320420717492,5.450688604102476e-05,0.0010507192113626252,0.003790413115102486,0.00037099406772117457
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,4,6.063663745869566e-05,2.7304269367452055e-05,0.0005784332762529974,0.0020933799360030123,0.0003712223396981054
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,5,3.094210728646033e-05,1.3938457269865147e-05,0.0003150124166287379,0.0011395598440955745,0.00037133335249212967
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,6,1.5892310640413718e-05,7.184091333052125e-06,0.00017089471910302132,0.0006180057094639141,0.0003713907514684299
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,7,8.218365709356524e-06,3.7308511688895066e-06,9.204286206131773e-05,0.000333008686591034,0.0003714220263290639
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,8,4.274344355420091e-06,1.9471403016892798e-06,4.940255941502514e-05,0.00017879097477529148,0.0003714386299759352
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,9,2.2332016801171885e-06,1.0201654075825088e-06,2.6458368030536757e-05,9.575648555176315e-05,0.00037144734542807656
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,10,1.170603030094404e-06,5.359757422251343e-07,1.4156014837596661e-05,5.123287550817975e-05,0.00037145201722170175
dd-scheme,0.26,0.21,0.026325276587229676,0.01,49,11,6.151629164832856e-07,2.8218230540526577e-07,7.582273217405029e-06,2.7443297214135354e-05,0.0003714544741422462
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,0,0.0013870319395269757,0.0005214365194531153,0.012648869105780312,0.045228215141410975,0.0003036186230462541
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,1,0.0005153670131145629,0.00017926944226075834,0.0034827703571224905,0.011659021247185961,0.0003046598295209684
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,2,0.00024100726770977438,7.941201635405008e-05,0.0020065478819372576,0.007062575495515157,0.0003051440754082711
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,3,0.00011959114532472235,3.917454813057168e-05,0.0010502757592093497,0.0037891493731825564,0.0003056861485420559
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,4,6.0174663695772565e-05,1.9641296722580155e-05,0.0005782307242732574,0.002092880275629605,0.00030601011491529284
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,5,3.0654657513777076e-05,1.0029768692252112e-05,0.00031486833492707495,0.0011391547042844082,0.00030617869500308784
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,6,1.5721833667262923e-05,5.169069708450168e-06,0.00017081151412864817,0.0006177610956062359,0.0003062746271811043
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,7,8.120335766782581e-06,2.6837429465833604e-06,9.198822906847419e-05,0.00033284251440773816,0.00030632886373821086
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,8,4.219156356228933e-06,1.4003310444943309e-06,4.9365308571871674e-05,0.00017867375877896163,0.00030635810555645936
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,9,2.2025942587980855e-06,7.335213790862836e-07,2.643288365062255e-05,9.567360353253373e-05,0.0003063736799854154
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,10,1.153801715090492e-06,3.853105177441883e-07,1.4139347917886425e-05,5.117763516244242e-05,0.0003063820233240732
dd-scheme,0.26,0.21,0.013241042172807468,0.01,49,11,6.060174651448312e-07,2.0282436567161808e-07,7.575636617358094e-06,2.74223808162875e-05,0.00030638648905786784
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,0,0.0013887191492628407,0.0003701653200075679,0.01264987034468884,0.04523304998630524,9.524416621795425e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,1,0.000515542711988113,0.0001269502214463265,0.0034820267137211473,0.011656727520543125,9.62063226348879e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,2,0.00024118828196096964,5.6258619864274996e-05,0.0020066325950372534,0.007062751118174671,9.63856507165851e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,3,0.000119747955605945,2.7771990044696726e-05,0.0010501422103253164,0.003788747853773285,9.646096817346727e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,4,6.027141284677028e-05,1.3933788476512373e-05,0.000578167176518984,0.0020927076638842324,9.652398703153362e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,5,3.07096812199011e-05,7.118902105825669e-06,0.0003148207761134489,0.0011390104937619098,9.656198917641897e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,6,1.5752327136462536e-05,3.6704753446513003e-06,0.0001707807852862586,0.0006176630594121049,9.658229569631638e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,7,8.137057814975889e-06,1.9063032390182744e-06,9.196401834208434e-05,0.000332762129824054,9.659291326688312e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,8,4.228213517866918e-06,9.949046102709006e-07,4.934258331168791e-05,0.00017859532008918574,9.659865292044116e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,9,2.2074439091768615e-06,5.212315458438405e-07,2.6408188309734402e-05,9.558585588300118e-05,9.660175572707695e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,10,1.1564076826712473e-06,2.738336665794128e-07,1.410864487143929e-05,5.106682404366534e-05,9.660341135144975e-05
dd-scheme,0.26,0.21,0.006613459588555442,0.01,49,11,6.074000769937272e-07,1.441557962658381e-07,7.535690898518232e-06,2.727723766018108e-05,9.660429181243587e-05

==> iter_error_dd-scheme_ex_3_T_0.5.csv <==
solver,L,alpha,mesh_size,num_steps,total_time_s,setup_time_s,solve_time_s,avg_time_per_iter_s,avg_iters_per_step,total_iters,step_size,timestep,iteration,p,q
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,0.0,2.0756439237457745e-05,0.031032166798219598
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,1.0,1.5322116856187016e-05,0.003007088710137316
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,2.0,8.699355264590426e-06,0.000203078623424762
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,3.0,3.934275690092127e-06,0.000503085608119187
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,4.0,2.125293173667186e-06,0.0003237572864717953
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,5.0,4.496331792043062e-06,0.00014318391300237993
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,6.0,6.44182988878233e-06,0.00018709804078693645
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,7.0,6.4562640761391455e-06,0.0001366387787239748
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,8.0,5.994494118053655e-06,0.00013480912430321177
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,9.0,4.393195656540215e-06,0.00011906062519078699
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,10.0,2.8536712323931107e-06,8.626322289409741e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,11.0,1.115702220842645e-06,4.5252266272168383e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,12.0,4.541438019712498e-07,1.8090984689156305e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,13.0,1.3575355631548345e-06,2.2712153217861787e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,14.0,1.8244309049744559e-06,3.511558762317336e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,15.0,1.9897456932074945e-06,4.2351238195346024e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,16.0,1.760115884815337e-06,4.136521533793829e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,17.0,1.3816189450327285e-06,3.5632567207737525e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,18.0,8.621633245280634e-07,2.461075494765246e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,19.0,3.888570714197337e-07,1.3667721811234986e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,20.0,1.3224839447509293e-07,4.621202575561038e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,21.0,3.7702603850328655e-07,5.357024749552507e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,22.0,5.485468280930111e-07,1.0411452295287726e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,23.0,5.881551150355975e-07,1.2690707241887315e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,24.0,5.40584972955384e-07,1.2510527297700616e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,25.0,4.2022809735427357e-07,1.0437604145776277e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,26.0,2.7516081244377514e-07,7.632915264633253e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,27.0,1.265246156267012e-07,4.384777286998026e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,28.0,4.0028851370304656e-08,1.4978878112440292e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,29.0,1.0916832341459634e-07,1.5498373875890066e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,30.0,1.5982602242791704e-07,2.9777136790654185e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,31.0,1.767368240924516e-07,3.716917231744774e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,32.0,1.627477540321627e-07,3.7394535473058044e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,33.0,1.297035129912352e-07,3.2256053469677277e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,34.0,8.60699116262843e-08,2.3476398602969494e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,35.0,4.3275812314952455e-08,1.3763526080591958e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,36.0,1.7194671959191475e-08,5.025331157247906e-07
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,0.0,1.7610170688857223e-05,0.059231086387624185
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,1.0,1.3436338461606054e-05,0.038746197227080545
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,2.0,2.2415671246187426e-05,0.0021988922231119847
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,3.0,1.1995773204771329e-05,0.0015639937302942123
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,4.0,6.2394115021625985e-06,0.000729515893480547
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,5.0,4.573494654338848e-06,0.00046698886030595185
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,6.0,3.4371252804677205e-06,0.0002919786574644961
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,7.0,3.1017747371585966e-06,0.0001985580244935961
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,8.0,3.4657344723501607e-06,0.0001429825838011575
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,9.0,3.0527444180721316e-06,0.00010329796861912382
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,10.0,3.1522912336136624e-06,8.259942541449264e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,11.0,2.4315666058203684e-06,6.0427322889169106e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,12.0,2.150787724019309e-06,4.854838237629424e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,13.0,1.357979894641161e-06,3.372598674252985e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,14.0,1.0042216983216807e-06,2.6329036678017355e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,15.0,5.416841357404162e-07,2.0363034640127333e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,16.0,5.451547957352403e-07,1.8551083335471813e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,17.0,7.236427448582857e-07,1.9307110932125515e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,18.0,7.772584954307739e-07,1.8532623727825913e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,19.0,8.564152373609171e-07,1.863528488715063e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,20.0,7.508376682026584e-07,1.6133536106446735e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,21.0,6.759272704519842e-07,1.4226192017542023e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,22.0,4.875434095002259e-07,1.0633207910974256e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,23.0,3.5793898393132443e-07,7.908251750194247e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,24.0,1.9306521348746497e-07,4.7030432966209015e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,25.0,1.3311827694238867e-07,2.8774657207624653e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,26.0,1.533015466549909e-07,2.5916483505332235e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,27.0,1.903723557459539e-07,3.210005585749538e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,28.0,2.240299801799193e-07,4.016222812970005e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,29.0,2.1552118935540937e-07,4.084460012752355e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,30.0,2.016704508683072e-07,4.0105434103814525e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,31.0,1.6029790073052344e-07,3.4043043075387526e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,32.0,1.2430437481933003e-07,2.7881769245119187e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,33.0,8.013418648676982e-08,1.9658684669317962e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,34.0,5.384243370682439e-08,1.3029543375785033e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,35.0,4.3648151937886753e-08,7.746555461149798e-07
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,0.0,2.329321566334401e-05,0.08302611826154237
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,1.0,1.3250516773557733e-05,0.023651763868315964
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,2.0,7.347477304387672e-06,0.016216815735663366
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,3.0,7.3962518558945635e-06,0.02144907307285671
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,4.0,7.994145754500854e-06,0.003418469667253324
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,5.0,5.0023248336702675e-06,0.0029015396963035125
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,6.0,3.257197897824755e-06,0.005379339385538229
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,7.0,3.200656128873973e-06,0.007889127430231038
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,8.0,2.858027229735622e-06,0.011567589864934643
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,9.0,2.870074848227243e-06,0.0063801080810376495
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,10.0,2.9669826739068626e-06,0.00935921308457766
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,11.0,3.4910903691886508e-06,0.009067040580385417
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,12.0,3.0523975677822946e-06,0.008765106544461452
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,13.0,3.192851523502349e-06,0.0008374242106307147
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,14.0,3.019519477952586e-06,0.000624924345048373
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,15.0,3.062025627504494e-06,0.0006593259050953127
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,16.0,2.321450410666788e-06,0.0004912557685998247
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,17.0,1.8236391764953733e-06,0.000568221342608504
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,18.0,1.0998303282063274e-06,0.0007668034539043383
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,19.0,6.851566950736214e-07,0.004567266529849668
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,20.0,5.476849729023731e-07,0.00023231975461831273
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,21.0,4.977615460890037e-07,0.00011485457807012064
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,22.0,1.2983252703531752e-06,0.0001773174909277909
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,23.0,8.822674283561888e-07,0.000143814638603214
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,24.0,1.1212330923046146e-06,0.0001642410589514031
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,25.0,5.961292105365095e-07,0.00010601790725307732
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,26.0,6.259240266216802e-07,9.731167966417046e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,27.0,2.2405146706871674e-07,4.659910335587972e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,28.0,2.3518956169119852e-07,3.805476314603762e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,29.0,1.0599350730784199e-07,1.9203838760827505e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,30.0,7.699304849968195e-08,1.6707350100421125e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,31.0,1.432818302322854e-07,2.3175575733576733e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,32.0,7.241387074056625e-08,1.666248816951399e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,33.0,1.1919374732121218e-07,1.9970177159814322e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,34.0,5.3120275960823135e-08,1.2360834329068112e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,35.0,7.314044116974764e-08,1.2603755716055228e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,36.0,3.201071137739239e-08,7.256228399347512e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,37.0,3.775471757332478e-08,6.690583397689359e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,38.0,2.604472549867303e-08,4.806159686228859e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,39.0,2.1539778988845445e-08,3.9914740029822585e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,40.0,2.373558176872104e-08,4.060096108758617e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,41.0,1.5896923979309992e-08,3.101118548202811e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,42.0,1.861378368657761e-08,3.285355033463849e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,43.0,1.2069767825250832e-08,2.4385718126997103e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,44.0,1.280037023415284e-08,2.3716766029548794e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,45.0,9.057752470960645e-09,1.7921204511175077e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,46.0,8.556255548945469e-09,1.5918691830538083e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,47.0,7.212319367464433e-09,1.2854786643790567e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,48.0,6.299488873346311e-09,1.0788007126567103e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,49.0,5.998187053778831e-09,9.576183827990084e-07


==> iter_error_l-scheme_ex_1_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
L-scheme,0.013,0.6,0.11112593621942145,0.01,49,0,0.0005636958706220672,0.00026592130682132287,,,
L-scheme,0.013,0.6,0.11112593621942145,0.01,49,1,5.39577342809111e-05,1.6051746295275198e-05,,,
L-scheme,0.013,0.6,0.11112593621942145,0.01,49,2,5.992482991884577e-06,1.6345954027204992e-06,,,
L-scheme,0.013,0.6,0.11112593621942145,0.01,49,3,6.658265129373975e-07,1.7720480616428854e-07,,,
L-scheme,0.013,0.6,0.054454954151494914,0.01,49,0,0.0005629288954741523,0.00019070864823649705,,,
L-scheme,0.013,0.6,0.054454954151494914,0.01,49,1,5.360573287336658e-05,1.1447193633266236e-05,,,
L-scheme,0.013,0.6,0.054454954151494914,0.01,49,2,5.955198243966451e-06,1.1637233590409957e-06,,,
L-scheme,0.013,0.6,0.054454954151494914,0.01,49,3,6.617477381008914e-07,1.2608512556757638e-07,,,
L-scheme,0.013,0.6,0.026325276587229676,0.01,49,0,0.0005638152780685226,0.00013489791165416994,,,
L-scheme,0.013,0.6,0.026325276587229676,0.01,49,1,5.361809680838392e-05,8.079633835928769e-06,,,
L-scheme,0.013,0.6,0.026325276587229676,0.01,49,2,5.953904928490036e-06,8.224258033963686e-07,,,
L-scheme,0.013,0.6,0.026325276587229676,0.01,49,3,6.614565303978559e-07,8.918299147416071e-08,,,
L-scheme,0.013,0.6,0.013241042172807468,0.01,49,0,0.0005634510699688967,9.559619292253999e-05,,,
L-scheme,0.013,0.6,0.013241042172807468,0.01,49,1,5.369204049137068e-05,5.731063407269573e-06,,,
L-scheme,0.013,0.6,0.013241042172807468,0.01,49,2,5.966141147240391e-06,5.828062225378242e-07,,,
L-scheme,0.013,0.6,0.013241042172807468,0.01,49,3,6.630452791416082e-07,6.317268522389488e-08,,,
L-scheme,0.013,0.6,0.006613459588555442,0.01,49,0,0.0005630405521914405,6.772531840668122e-05,,,
L-scheme,0.013,0.6,0.006613459588555442,0.01,49,1,5.3629767835004425e-05,4.043874061795411e-06,,,
L-scheme,0.013,0.6,0.006613459588555442,0.01,49,2,5.9597730335450335e-06,4.112822479602951e-07,,,
L-scheme,0.013,0.6,0.006613459588555442,0.01,49,3,6.623492925325334e-07,4.458198273669356e-08,,,

==> iter_error_l-scheme_ex_2_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,0,0.00141159494682595,0.0015149495189991206,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,1,0.0005059291136411682,0.00046293940728138835,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,2,0.00022600731510790932,0.00019327318552826776,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,3,0.00010360738543509214,8.58579031371477e-05,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,4,4.759360957127705e-05,3.887563976207389e-05,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,5,2.1822448914924272e-05,1.7699497940872228e-05,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,6,9.990071657322622e-06,8.075140510331912e-06,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,7,4.568886042555708e-06,3.6871875505910045e-06,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,8,2.08852248905496e-06,1.684330043940003e-06,,,
L-scheme,0.26,0.6,0.11112593621942145,0.01,49,9,9.545101902119575e-07,7.696137614788679e-07,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,0,0.0014326090786402,0.0010861085039337776,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,1,0.0005026254700476712,0.0003362768876518851,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,2,0.00022610460390136002,0.000143124938662685,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,3,0.00010401785904359307,6.418740346919944e-05,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,4,4.7882548669887816e-05,2.920827783829996e-05,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,5,2.19866200546068e-05,1.3337806680880393e-05,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,6,1.0076725161772591e-05,6.097374957535531e-06,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,7,4.613179170989162e-06,2.788384469830714e-06,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,8,2.1107876379110323e-06,1.2753942490481935e-06,,,
L-scheme,0.26,0.6,0.054454954151494914,0.01,49,9,9.65587184184059e-07,5.834384828498821e-07,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,0,0.0014395311271182926,0.0007720210320550931,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,1,0.0005046882576150927,0.0002383592270755515,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,2,0.0002269865877970746,0.00010155521244988827,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,3,0.00010440006900400832,4.560985841802307e-05,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,4,4.8065973270759174e-05,2.077714127562983e-05,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,5,2.207821694739823e-05,9.494367710808753e-06,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,6,1.0122567113585614e-05,4.342297841490278e-06,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,7,4.635879110058606e-06,1.986405842865959e-06,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,8,2.1218911493583457e-06,9.088055427684135e-07,,,
L-scheme,0.26,0.6,0.026325276587229676,0.01,49,9,9.709617587672283e-07,4.158342985576908e-07,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,0,0.001436973080625493,0.0005464709690658476,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,1,0.0005040284456719279,0.00017026710662890407,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,2,0.00022664807991525172,7.298095162710261e-05,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,3,0.00010423864652206685,3.287468451379229e-05,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,4,4.798849463867566e-05,1.49965944403116e-05,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,5,2.2040932187006354e-05,6.857605432310921e-06,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,6,1.0104750686774107e-05,3.137470382594478e-06,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,7,4.6274656080628625e-06,1.4355283206595755e-06,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,8,2.1179645105006097e-06,6.568456064026918e-07,,,
L-scheme,0.26,0.6,0.013241042172807468,0.01,49,9,9.691476488825704e-07,3.0056844367676833e-07,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,0,0.0014387300631498166,0.0003878483930388548,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,1,0.000504265778829809,0.00012063376261730311,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,2,0.00022679307696111764,5.171972141357486e-05,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,3,0.00010432051441684371,2.330320016956908e-05,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,4,4.803188208975322e-05,1.0632571935393274e-05,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,5,2.2062777345689232e-05,4.8628548213341545e-06,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,6,1.0115366614233321e-05,2.2251399309452264e-06,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,7,4.632506253114181e-06,1.0182137154538709e-06,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,8,2.120323331273679e-06,4.6594412985183827e-07,,,
L-scheme,0.26,0.6,0.006613459588555442,0.01,49,9,9.702417555667019e-07,2.1323238079981837e-07,,,

==> iter_error_l-scheme_ex_3_T_0.5.csv <==
solver,L,alpha,mesh_size,num_steps,total_time_s,setup_time_s,solve_time_s,avg_time_per_iter_s,avg_iters_per_step,total_iters,step_size,timestep,iteration,p,q
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,0.0,1.3513199690843253e-05,0.02991287816504457
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,1.0,5.271378227888862e-06,0.0030205529373257393
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,2.0,2.5455610462098865e-06,0.000461441337917213
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,3.0,1.335842326072032e-06,8.940431932946858e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,4.0,7.750151489625324e-07,2.3555970457972304e-05
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,5.0,5.121097853056855e-07,8.843946226423968e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,6.0,3.807523017868715e-07,4.047238255699876e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,7.0,3.0490254087370743e-07,2.002153626672928e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,8.0,2.535997534619804e-07,1.0354587282858373e-06
L-scheme,0.0,0,0.0018814675446848542,,,,,,,,0.01,49.0,9.0,2.1498584458041718e-07,5.61558395495387e-07
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,0.0,1.5199302429124315e-05,0.057107839160561426
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,1.0,1.3877619129762552e-05,0.038147721414175925
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,2.0,2.1432805248900187e-05,0.002586653523027265
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,3.0,1.0582141589105784e-05,0.0010126619421998652
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,4.0,5.927777411489169e-06,0.0004605083462114916
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,5.0,3.591687294414396e-06,0.00022709798134336057
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,6.0,2.2716590868883777e-06,0.00011907006156555716
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,7.0,1.4711427061977732e-06,6.549526003461469e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,8.0,9.674825201615471e-07,3.746795201771755e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,9.0,6.448271706183872e-07,2.2186961725559416e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,10.0,4.3649661928924596e-07,1.3554050783757629e-05
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,11.0,3.0178449801450354e-07,8.508033137328218e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,12.0,2.1493890690483262e-07,5.459682600678269e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,13.0,1.5922464651514517e-07,3.5623132918633767e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,14.0,1.2351767437832059e-07,2.3519659351470037e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,15.0,1.0035720867241225e-07,1.5655528679389952e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,16.0,8.483478240380085e-08,1.0481212179541735e-06
L-scheme,0.0,0,0.0004924895345973898,,,,,,,,0.01,49.0,17.0,7.386819413133988e-08,7.050156840968887e-07
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,0.0,1.8038161078595374e-05,0.07595424202006419
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,1.0,8.79785002010381e-06,0.016928138459972476
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,2.0,4.607658298544506e-06,0.01514750761531089
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,3.0,5.116589600628946e-06,0.008601405435126783
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,4.0,4.227739966373461e-06,0.012487825259279018
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,5.0,3.853373509364593e-06,0.001347093510259274
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,6.0,1.3974526101898603e-06,0.0007146163014362168
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,7.0,8.184933455236776e-07,0.0006598352207146975
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,8.0,6.388402157576174e-07,0.0008076732989524791
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,9.0,5.678492761603816e-07,0.0014830575207295457
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,10.0,6.580988131237845e-07,0.006263488515222674
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,11.0,2.7710992275284104e-06,0.004858810590868897
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,12.0,1.9030173099010343e-06,0.00910129077497852
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,13.0,4.125702396544765e-06,0.002684623857248229
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,14.0,1.2597055601287956e-06,0.003438492978620854
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,15.0,1.2521367371046026e-06,0.005185788058362799
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,16.0,2.123247517523672e-06,0.0005695433325111938
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,17.0,4.891072399919582e-07,0.00014231991651972767
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,18.0,2.2552787160431276e-07,3.8369928449845e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,19.0,1.8341811899848888e-07,1.172098586191107e-05
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,20.0,1.669565403486732e-07,4.2481842773260025e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,21.0,1.5387451125263318e-07,2.1313579445986146e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,22.0,1.4202529457686105e-07,1.556408562930856e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,23.0,1.3112073031280233e-07,1.3438694085650844e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,24.0,1.2106230022782045e-07,1.2114331888309258e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,25.0,1.1177868931393031e-07,1.1045333935007e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,26.0,1.0320782735167944e-07,1.0110780277787208e-06
L-scheme,0.0,0,8.614377395873714e-05,,,,,,,,0.01,49.0,27.0,9.529387903691717e-08,9.272129658139987e-07


==> iter_error_newton_ex_1_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Newton,0.013,0.6,0.11112593621942145,0.01,49,0,2.362090883490955e-05,6.72553195980197e-07,,,
Newton,0.013,0.6,0.11112593621942145,0.01,49,1,4.95533993609127e-10,1.4903703421199902e-09,,,
Newton,0.013,0.6,0.054454954151494914,0.01,49,0,2.3622162131960383e-05,1.994774963410581e-07,,,
Newton,0.013,0.6,0.054454954151494914,0.01,49,1,4.955309754250535e-10,4.978911144216638e-10,,,
Newton,0.013,0.6,0.026325276587229676,0.01,49,0,2.362202247917711e-05,8.896618412216539e-08,,,
Newton,0.013,0.6,0.026325276587229676,0.01,49,1,4.951339355947777e-10,2.0555717251599628e-10,,,
Newton,0.013,0.6,0.013241042172807468,0.01,49,0,2.3622130341588442e-05,5.3440441234727314e-08,,,
Newton,0.013,0.6,0.013241042172807468,0.01,49,1,4.93705460016832e-10,1.1293192771783947e-10,,,
Newton,0.013,0.6,0.006613459588555442,0.01,49,0,2.3622540317567064e-05,3.661993430716128e-08,,,
Newton,0.013,0.6,0.006613459588555442,0.01,49,1,4.942066505751835e-10,7.36446852355049e-11,,,


==> iter_error_newton_ex_2_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Newton,0.0,0.6,0.11112593621942145,0.01,49,0,1.8119291123096523e-05,4.566185274748015e-06,,,
Newton,0.0,0.6,0.11112593621942145,0.01,49,1,4.811352513592741e-10,1.965734652323842e-08,,,
Newton,0.0,0.6,0.054454954151494914,0.01,49,0,1.816341986943463e-05,1.4754301988132452e-06,,,
Newton,0.0,0.6,0.054454954151494914,0.01,49,1,4.854403343411421e-10,6.902444983034683e-09,,,
Newton,0.0,0.6,0.026325276587229676,0.01,49,0,1.8150574531259807e-05,4.917446731175473e-07,,,
Newton,0.0,0.6,0.026325276587229676,0.01,49,1,4.848633988964562e-10,2.2949733594774866e-09,,,
Newton,0.0,0.6,0.013241042172807468,0.01,49,0,1.8146095454375485e-05,1.8995707614255397e-07,,,
Newton,0.0,0.6,0.013241042172807468,0.01,49,1,4.841281931066301e-10,8.077135885169599e-10,,,
Newton,0.0,0.6,0.006613459588555442,0.01,49,0,1.8155139025806182e-05,9.271433278748807e-08,,,
Newton,0.0,0.6,0.006613459588555442,0.01,49,1,4.846904075714414e-10,3.04140423292264e-10,,,


==> iter_error_picard_ex_1_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Picard,0.013,0.6,0.11112593621942145,0.01,49,0,2.3568555218019806e-05,0.0002761514560000404,,,
Picard,0.013,0.6,0.11112593621942145,0.01,49,1,1.6044718548678788e-09,1.7398099199955584e-06,,,
Picard,0.013,0.6,0.11112593621942145,0.01,49,2,1.4729546980670117e-13,2.0828618308801387e-08,,,
Picard,0.013,0.6,0.054454954151494914,0.01,49,0,2.3569035444909412e-05,0.000198014133269897,,,
Picard,0.013,0.6,0.054454954151494914,0.01,49,1,1.6211880033170324e-09,1.2383312060551956e-06,,,
Picard,0.013,0.6,0.054454954151494914,0.01,49,2,1.5045896799264628e-13,1.5115413632656925e-08,,,
Picard,0.013,0.6,0.026325276587229676,0.01,49,0,2.3568667755611302e-05,0.0001400078933071722,,,
Picard,0.013,0.6,0.026325276587229676,0.01,49,1,1.614320968340082e-09,8.806550213540614e-07,,,
Picard,0.013,0.6,0.013241042172807468,0.01,49,0,2.35689205037726e-05,9.923389842820297e-05,,,
Picard,0.013,0.6,0.013241042172807468,0.01,49,1,1.6192089125811066e-09,6.2205194605344e-07,,,
Picard,0.013,0.6,0.006613459588555442,0.01,49,0,2.3568800957330552e-05,7.027708897631933e-05,,,
Picard,0.013,0.6,0.006613459588555442,0.01,49,1,1.6216883794207401e-09,4.397835402599005e-07,,,

==> iter_error_picard_ex_2_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Picard,0.0,0.6,0.11112593621942145,0.01,49,0,1.890201100073541e-05,0.0021765888744466194,,,
Picard,0.0,0.6,0.11112593621942145,0.01,49,1,6.331278085368183e-08,0.00010349167446465659,,,
Picard,0.0,0.6,0.11112593621942145,0.01,49,2,2.0900264666782372e-10,5.105690744812571e-06,,,
Picard,0.0,0.6,0.11112593621942145,0.01,49,3,3.354643186229549e-13,2.407101067688289e-07,,,
Picard,0.0,0.6,0.054454954151494914,0.01,49,0,1.896104350832781e-05,0.0015619416140933106,,,
Picard,0.0,0.6,0.054454954151494914,0.01,49,1,6.623759305739898e-08,8.070536889573215e-05,,,
Picard,0.0,0.6,0.054454954151494914,0.01,49,2,2.384501462002011e-10,4.214642017818912e-06,,,
Picard,0.0,0.6,0.054454954151494914,0.01,49,3,3.70499170393861e-13,1.898533360978903e-07,,,
Picard,0.0,0.6,0.026325276587229676,0.01,49,0,1.894681415417386e-05,0.0011080750416931962,,,
Picard,0.0,0.6,0.026325276587229676,0.01,49,1,6.664539440872474e-08,5.81343071992203e-05,,,
Picard,0.0,0.6,0.026325276587229676,0.01,49,2,2.4407024544554183e-10,3.146029901992952e-06,,,
Picard,0.0,0.6,0.026325276587229676,0.01,49,3,3.84149576481762e-13,1.3920970936837425e-07,,,
Picard,0.0,0.6,0.013241042172807468,0.01,49,0,1.894373797682875e-05,0.0007866463718986452,,,
Picard,0.0,0.6,0.013241042172807468,0.01,49,1,6.606996164745936e-08,4.210834757481229e-05,,,
Picard,0.0,0.6,0.013241042172807468,0.01,49,2,2.4289129989483735e-10,2.306797392118596e-06,,,
Picard,0.0,0.6,0.013241042172807468,0.01,49,3,3.884681311932277e-13,1.0112748334741786e-07,,,
Picard,0.0,0.6,0.006613459588555442,0.01,49,0,1.8951618899153828e-05,0.0005576191806677708,,,
Picard,0.0,0.6,0.006613459588555442,0.01,49,1,6.62040489256605e-08,3.0079116448502582e-05,,,
Picard,0.0,0.6,0.006613459588555442,0.01,49,2,2.439808797418187e-10,1.662778353530903e-06,,,
Picard,0.0,0.6,0.006613459588555442,0.01,49,3,3.920195334236911e-13,7.243963570390938e-08,,,

==> iter_error_picard_ex_3_T_0.5.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q
Picard,0,0,0.0018814675446848542,0.01,49,0,3.518631733788566e-07,0.03179262971897191
Picard,0,0,0.0018814675446848542,0.01,49,1,1.9286045597525433e-09,0.0013832801957364398
Picard,0,0,0.0018814675446848542,0.01,49,2,9.6267354137906e-12,8.958667076036588e-05
Picard,0,0,0.0018814675446848542,0.01,49,3,4.814890135598559e-14,6.142839468565709e-06
Picard,0,0,0.0018814675446848542,0.01,49,4,9.071418786022263e-16,4.2685978498536985e-07
Picard,0,0,0.0004924895345973898,0.01,49,0,4.055031241895561e-06,0.06452542586006701
Picard,0,0,0.0004924895345973898,0.01,49,1,4.636673917345933e-06,0.028080764769477504
Picard,0,0,0.0004924895345973898,0.01,49,2,1.4917443574318284e-09,0.0014722652038257305
Picard,0,0,0.0004924895345973898,0.01,49,3,1.1312773742002959e-10,0.00023164720884822338
Picard,0,0,0.0004924895345973898,0.01,49,4,9.60774946729622e-12,6.220056769763142e-05
Picard,0,0,0.0004924895345973898,0.01,49,5,8.508312823521732e-13,1.7706153564670386e-05
Picard,0,0,0.0004924895345973898,0.01,49,6,7.656426166397088e-14,5.1857875340982044e-06
Picard,0,0,0.0004924895345973898,0.01,49,7,7.067185215825123e-15,1.5415848958975978e-06
Picard,0,0,0.0004924895345973898,0.01,49,8,1.612594465558566e-15,4.617068181600831e-07
Picard,0,0,8.614377395873714e-05,0.01,49,0,2.4256504226729417e-06,0.0875699082845831
Picard,0,0,8.614377395873714e-05,0.01,49,1,5.334478106226652e-07,0.01968902214884411
Picard,0,0,8.614377395873714e-05,0.01,49,2,4.2421669462498924e-07,0.011034809127653668
Picard,0,0,8.614377395873714e-05,0.01,49,3,6.573483314122348e-09,0.001654893809057256
Picard,0,0,8.614377395873714e-05,0.01,49,4,3.347402222818948e-09,0.0009016182180064607
Picard,0,0,8.614377395873714e-05,0.01,49,5,4.642533545354789e-09,0.001175478084863119
Picard,0,0,8.614377395873714e-05,0.01,49,6,3.480921939599448e-08,0.006998801736031238
Picard,0,0,8.614377395873714e-05,0.01,49,7,3.117103776637258e-07,0.01000863131374183
Picard,0,0,8.614377395873714e-05,0.01,49,8,5.38406408525368e-07,0.005392802287312886
Picard,0,0,8.614377395873714e-05,0.01,49,9,1.1287760227473744e-07,0.003797251048624989
Picard,0,0,8.614377395873714e-05,0.01,49,10,3.902174828430106e-07,0.005967687313127162
Picard,0,0,8.614377395873714e-05,0.01,49,11,1.882315653389156e-09,0.000746392677749105
Picard,0,0,8.614377395873714e-05,0.01,49,12,8.331758204211222e-12,5.1606563158611e-05
Picard,0,0,8.614377395873714e-05,0.01,49,13,1.2016537895832178e-13,4.903834716487039e-06
Picard,0,0,8.614377395873714e-05,0.01,49,14,3.8586971113874966e-15,6.639368959390434e-07


==> iter_error_wrong_guess_dd-scheme_ex_1.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
dd-scheme,0.013,0.6,0.0,0.01,0,0,1.7178943179868809,3.300016438222585,0.6320386960193008,24.998312880459558,0.049743159363616625
dd-scheme,0.013,0.6,0.0,0.01,0,1,0.06109277250363425,0.06568848705254217,0.22436326600641543,7.279565903103631,0.04223284376020488
dd-scheme,0.013,0.6,0.0,0.01,0,2,0.03025291209847026,0.04159536878360765,0.17229841609667204,4.7812955572186,0.03629323338386853
dd-scheme,0.013,0.6,0.0,0.01,0,3,0.014005780864114279,0.020199681813719172,0.17192296574413338,4.09396968733981,0.02672523739613469
dd-scheme,0.013,0.6,0.0,0.01,0,4,0.007574357241562929,0.012301084099071678,0.14938674642653052,3.0913298945500935,0.025519745031784252
dd-scheme,0.013,0.6,0.0,0.01,0,5,0.003381054673496663,0.006293644737101862,0.11735334007042589,2.1794342625475704,0.02116325345045629
dd-scheme,0.013,0.6,0.0,0.01,0,6,0.0012604175935225848,0.0031522343469338222,0.08518081215135305,1.4548254516390147,0.019851050788969055
dd-scheme,0.013,0.6,0.0,0.01,0,7,0.0009177822571133823,0.0013465397737533451,0.05603932189363426,0.9082444009017018,0.01813192194037615
dd-scheme,0.013,0.6,0.0,0.01,0,8,0.0008845692951408387,0.0006152833580478868,0.03453952488263188,0.5396743152008955,0.017502052385055398
dd-scheme,0.013,0.6,0.0,0.01,0,9,0.0006360563660805496,0.0002628208760060584,0.019891017203069863,0.3055382690771542,0.016886394402730893
dd-scheme,0.013,0.6,0.0,0.01,0,10,0.000410630737324207,0.00013600485735910576,0.011136042502123598,0.16854594968244305,0.016674736124416896
dd-scheme,0.013,0.6,0.0,0.01,0,11,0.00023617991826477608,6.501292716367746e-05,0.005998440100218384,0.09059772556496289,0.016475675425036328
dd-scheme,0.013,0.6,0.0,0.01,0,12,0.00013320628900105543,3.619876366881898e-05,0.0032347761718790886,0.048430376458072896,0.016418512053185022
dd-scheme,0.013,0.6,0.0,0.01,0,13,7.102761882214498e-05,1.76620943457511e-05,0.0016968234500451612,0.025507058818922998,0.016356689477076455
dd-scheme,0.013,0.6,0.0,0.01,0,14,3.8598713517361974e-05,1.0056630763861718e-05,0.0009073504755268535,0.013511385558846078,0.01634374700279521
dd-scheme,0.013,0.6,0.0,0.01,0,15,2.0037740416982393e-05,4.807605666142986e-06,0.00047043429117855966,0.00705955940640913,0.01632436557372113
dd-scheme,0.013,0.6,0.0,0.01,0,16,1.0853247725832004e-05,2.8265039582708482e-06,0.0002524720211321449,0.003737418923498016,0.01632219616878315
dd-scheme,0.013,0.6,0.0,0.01,0,17,5.558498193144278e-06,1.2984979037976861e-06,0.0001298175856771955,0.001943218502567089,0.01631592007943557
dd-scheme,0.013,0.6,0.0,0.01,0,18,3.0441706951175916e-06,8.046323996476751e-07,7.042268977197603e-05,0.0010319330057288498,0.016315922212361868
dd-scheme,0.013,0.6,0.0,0.01,0,19,1.5418500533060387e-06,3.4817674883748624e-07,3.590372404628185e-05,0.0005336727471751565,0.016313805477709442
dd-scheme,0.013,0.6,0.0,0.01,0,20,8.630682833964284e-07,2.334896981262225e-07,1.9837548274410363e-05,0.0002850377357905998,0.01631405687679953

==> iter_error_wrong_guess_dd-scheme_ex_2.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
dd-scheme,0.26,0.21,0.0,0.01,0,0,0.2829833373440459,0.35892148129312135,0.7143147629926029,4.391675983482634,0.010442780682842849
dd-scheme,0.26,0.21,0.0,0.01,0,1,0.10791546225986642,0.1196588149700188,0.635398635372576,2.6404160877700913,0.004112282597860572
dd-scheme,0.26,0.21,0.0,0.01,0,2,0.03901124024011895,0.06920925317872532,0.38335257493250147,1.1559068322475585,0.0021405148487298707
dd-scheme,0.26,0.21,0.0,0.01,0,3,0.01584255866729979,0.029063714529338282,0.23754839149964946,0.5809484577621274,0.0012886929191303325
dd-scheme,0.26,0.21,0.0,0.01,0,4,0.006494224467124229,0.011859736259708358,0.12482163255460137,0.2805827799399481,0.0005183938270754836
dd-scheme,0.26,0.21,0.0,0.01,0,5,0.0025328293009481717,0.00465964722420506,0.059932165573030605,0.12790551654659116,0.00047633411997320576
d-scheme,0.26,0.21,0.0,0.01,0,6,0.000963600057633088,0.0018037057277439867,0.02530588763450806,0.052876964322596205,0.0004968726606792639
dd-scheme,0.26,0.21,0.0,0.01,0,7,0.00036175117932038265,0.0006888570924438649,0.01009208119292917,0.020858114356449752,0.000499494921282013
dd-scheme,0.26,0.21,0.0,0.01,0,8,0.00013561053828394637,0.00026119824883597166,0.003912298980999385,0.00806326470174907,0.000501550266604613
dd-scheme,0.26,0.21,0.0,0.01,0,9,5.082035221467462e-05,9.859437144824162e-05,0.0015012178274185514,0.003085182247821487,0.0005019910902421732
dd-scheme,0.26,0.21,0.0,0.01,0,10,1.909540821691418e-05,3.71942574158117e-05,0.0005739059784786323,0.001179638589072508,0.000502329813924814
dd-scheme,0.26,0.21,0.0,0.01,0,11,7.1740011291816975e-06,1.4018435620250133e-05,0.00021960957923981765,0.0004496534391858888,0.0005023699607575253
dd-scheme,0.26,0.21,0.0,0.01,0,12,2.7063454824992042e-06,5.290139857291911e-06,8.420074867142028e-05,0.00017235633779139972,0.0005024269731194183
dd-scheme,0.26,0.21,0.0,0.01,0,13,1.0201688677396167e-06,1.9938851559030232e-06,3.265813225919878e-05,6.626644380239416e-05,0.0005024277698790681
dd-scheme,0.26,0.21,0.0,0.01,0,14,3.879876149181873e-07,7.532930011891403e-07,1.2867330094476581e-05,2.5990965061977428e-05,0.0005024380130456517

==> iter_error_wrong_guess_l-scheme_ex_1.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
L-scheme,0.013,0.6,0.0,0.01,0,0,1.655264359316932,4.878032879729057,,,
L-scheme,0.013,0.6,0.0,0.01,0,1,0.13773324788844662,0.042066745023597016,,,
L-scheme,0.013,0.6,0.0,0.01,0,2,0.011175627529171325,0.007447854132710607,,,
L-scheme,0.013,0.6,0.0,0.01,0,3,0.0019856319379534027,0.00044642328746070063,,,
L-scheme,0.013,0.6,0.0,0.01,0,4,0.000318749506102771,7.161380786928909e-05,,,
L-scheme,0.013,0.6,0.0,0.01,0,5,5.591276539166177e-05,1.2502899266173186e-05,,,
L-scheme,0.013,0.6,0.0,0.01,0,6,1.0597781325247387e-05,2.4011953440099836e-06,,,
L-scheme,0.013,0.6,0.0,0.01,0,7,2.1593539410495156e-06,4.964848741683694e-07,,,
L-scheme,0.013,0.6,0.0,0.01,0,8,4.632039549144249e-07,1.0772165122208262e-07,,,

==> iter_error_wrong_guess_l-scheme_ex_2.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
L-scheme,0.26,0.21,0.0,0.01,0,0,0.26939239603270426,0.29783370034495443,,,
L-scheme,0.26,0.21,0.0,0.01,0,1,0.11681399134267795,0.13447716877993768,,,
L-scheme,0.26,0.21,0.0,0.01,0,2,0.041793015418723906,0.07412833309086976,,,
L-scheme,0.26,0.21,0.0,0.01,0,3,0.016503291858313517,0.02901867013579637,,,
L-scheme,0.26,0.21,0.0,0.01,0,4,0.006186109513130326,0.01054812641947438,,,
L-scheme,0.26,0.21,0.0,0.01,0,5,0.0021414401131401475,0.003563558325552268,,,
L-scheme,0.26,0.21,0.0,0.01,0,6,0.0007148791560850046,0.0011701606319156211,,,
L-scheme,0.26,0.21,0.0,0.01,0,7,0.00023555899108233534,0.000373440618530494,,,
L-scheme,0.26,0.21,0.0,0.01,0,8,7.924809146619131e-05,0.00012099163891436421,,,
L-scheme,0.26,0.21,0.0,0.01,0,9,2.7240107749171097e-05,3.8520816421456594e-05,,,
L-scheme,0.26,0.21,0.0,0.01,0,10,9.872320558945353e-06,1.2790946193567392e-05,,,
L-scheme,0.26,0.21,0.0,0.01,0,11,3.720419558597766e-06,4.175300390838704e-06,,,
L-scheme,0.26,0.21,0.0,0.01,0,12,1.4838440200059245e-06,1.4759173177810795e-06,,,
L-scheme,0.26,0.21,0.0,0.01,0,13,6.082985850852348e-07,5.165903267037605e-07,,,

==> iter_error_wrong_guess_newton_ex_1.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Newton,0.0,0.6,0.0,0.01,0,0,2.485482890387752,10.266631687547783,,,
Newton,0.0,0.6,0.0,0.01,0,1,0.8742635630263604,11.598765036193443,,,
Newton,0.0,0.6,0.0,0.01,0,2,4.287805243586082,12.040760094454125,,,
Newton,0.0,0.6,0.0,0.01,0,3,1.0641055177916579,34.460436359678106,,,
Newton,0.0,0.6,0.0,0.01,0,4,3.7477827487445987,67.75197740710759,,,
Newton,0.0,0.6,0.0,0.01,0,5,1.3923881821921422,57.879626153783484,,,
Newton,0.0,0.6,0.0,0.01,0,6,4.0425018428676625,88.35565391191474,,,
Newton,0.0,0.6,0.0,0.01,0,7,1.4284602068749106,26.109767313771936,,,
Newton,0.0,0.6,0.0,0.01,0,8,4.1975102522502565,29.01261118034377,,,
Newton,0.0,0.6,0.0,0.01,0,9,1.4761478097663738,23.312759563539245,,,
Newton,0.0,0.6,0.0,0.01,0,10,4.018517547879936,61.59276319902149,,,
Newton,0.0,0.6,0.0,0.01,0,11,1.680446306687944,17.81706845975171,,,
Newton,0.0,0.6,0.0,0.01,0,12,4.249304702715549,58.48545123268016,,,
Newton,0.0,0.6,0.0,0.01,0,13,1.5203290531130043,20.796394754245753,,,
Newton,0.0,0.6,0.0,0.01,0,14,4.239085648037657,41.30731484590727,,,
Newton,0.0,0.6,0.0,0.01,0,15,1.5731555056024211,26.30418229695529,,,
Newton,0.0,0.6,0.0,0.01,0,16,3.985106715772863,45.79191900928761,,,
Newton,0.0,0.6,0.0,0.01,0,17,1.544558061220104,25.352508469845063,,,
Newton,0.0,0.6,0.0,0.01,0,18,4.000364965249478,45.978807644478245,,,
Newton,0.0,0.6,0.0,0.01,0,19,1.4896036059216635,20.479051530762405,,,
Newton,0.0,0.6,0.0,0.01,0,20,4.500877682241646,35.023060993980266,,,
Newton,0.0,0.6,0.0,0.01,0,21,1.4900453025220668,16.575635308352833,,,
Newton,0.0,0.6,0.0,0.01,0,22,5.318924539218705,44.38742224053862,,,
Newton,0.0,0.6,0.0,0.01,0,23,1.4968725770745788,12.016854488747898,,,
Newton,0.0,0.6,0.0,0.01,0,24,3.656501086953058,62.25326482030943,,,
Newton,0.0,0.6,0.0,0.01,0,25,1.4231985787854347,12.823951218565071,,,
Newton,0.0,0.6,0.0,0.01,0,26,3.5977256054631717,25.59766860959289,,,
Newton,0.0,0.6,0.0,0.01,0,27,1.4314321785431916,7.0151498354325295,,,
Newton,0.0,0.6,0.0,0.01,0,28,3.502208137320937,23.986995572276793,,,
Newton,0.0,0.6,0.0,0.01,0,29,1.4107159126564717,5.966902460149859,,,
Newton,0.0,0.6,0.0,0.01,0,30,3.8852495336910597,29.252056903223423,,,
Newton,0.0,0.6,0.0,0.01,0,31,1.4521576861226095,4.8823726233289335,,,
Newton,0.0,0.6,0.0,0.01,0,32,3.297999923494762,24.611785176405775,,,
Newton,0.0,0.6,0.0,0.01,0,33,1.4142622903509343,4.736278891372593,,,
Newton,0.0,0.6,0.0,0.01,0,34,3.5048601960015455,43.500389589685206,,,
Newton,0.0,0.6,0.0,0.01,0,35,1.5208878452798094,4.250562849242387,,,
Newton,0.0,0.6,0.0,0.01,0,36,3.4498767945892626,36.47674975577268,,,
Newton,0.0,0.6,0.0,0.01,0,37,1.5201846068611247,4.920844769136381,,,
Newton,0.0,0.6,0.0,0.01,0,38,3.7906402997871527,51.36145006040582,,,
Newton,0.0,0.6,0.0,0.01,0,39,1.573554757695224,6.053889731750203,,,
Newton,0.0,0.6,0.0,0.01,0,40,3.4845500181205398,33.600988876429106,,,
Newton,0.0,0.6,0.0,0.01,0,41,1.4937465719551284,6.189234041341644,,,
Newton,0.0,0.6,0.0,0.01,0,42,3.503709581015654,33.839105800439185,,,
Newton,0.0,0.6,0.0,0.01,0,43,1.5524856683116366,7.835099824729612,,,
Newton,0.0,0.6,0.0,0.01,0,44,3.978626342583002,35.8352908266157,,,
Newton,0.0,0.6,0.0,0.01,0,45,1.5315016546369349,9.386500561784612,,,
Newton,0.0,0.6,0.0,0.01,0,46,4.175670624974232,41.162700242329,,,
Newton,0.0,0.6,0.0,0.01,0,47,1.5962153649447184,9.215876638827659,,,
Newton,0.0,0.6,0.0,0.01,0,48,3.832884972212572,31.277299376220068,,,
Newton,0.0,0.6,0.0,0.01,0,49,1.5125295521257127,7.998317583412297,,,

==> iter_error_wrong_guess_newton_ex_2.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Newton,0.0,0.21,0.0,0.01,0,0,0.18626805470990443,0.8957890674465561,,,
Newton,0.0,0.21,0.0,0.01,0,1,0.5443319601145724,5.156494909928124,,,
Newton,0.0,0.21,0.0,0.01,0,2,0.1434595980507154,7.699256684713753,,,
Newton,0.0,0.21,0.0,0.01,0,3,0.5400690514245822,5.461394545752667,,,
Newton,0.0,0.21,0.0,0.01,0,4,0.16009440861692864,9.245061944205299,,,
Newton,0.0,0.21,0.0,0.01,0,5,0.5276515411997459,4.992798335892733,,,
Newton,0.0,0.21,0.0,0.01,0,6,0.1491104103895101,8.01480027587831,,,
Newton,0.0,0.21,0.0,0.01,0,7,0.5213246918510771,5.205163823404954,,,
Newton,0.0,0.21,0.0,0.01,0,8,0.15519667761705744,8.791966027750151,,,
Newton,0.0,0.21,0.0,0.01,0,9,0.5136231086659357,4.797428655839773,,,
Newton,0.0,0.21,0.0,0.01,0,10,0.14416799815048928,7.696011674001812,,,
Newton,0.0,0.21,0.0,0.01,0,11,0.5044531882677761,4.844370319110864,,,
Newton,0.0,0.21,0.0,0.01,0,12,0.14701854892827176,8.026117476699964,,,
Newton,0.0,0.21,0.0,0.01,0,13,0.5003778030915993,4.604174681866744,,,
Newton,0.0,0.21,0.0,0.01,0,14,0.1405995498462038,7.289039094475167,,,
Newton,0.0,0.21,0.0,0.01,0,15,0.497464757140648,4.757423372779676,,,
Newton,0.0,0.21,0.0,0.01,0,16,0.14480500461479848,7.755828813054827,,,
Newton,0.0,0.21,0.0,0.01,0,17,0.4980658649076554,4.716033203831361,,,
Newton,0.0,0.21,0.0,0.01,0,18,0.14057624130651356,7.28866034795407,,,
Newton,0.0,0.21,0.0,0.01,0,19,0.4957297706511991,4.831654371426767,,,
Newton,0.0,0.21,0.0,0.01,0,20,0.14421548408380397,7.658056876390827,,,
Newton,0.0,0.21,0.0,0.01,0,21,0.498711632051136,4.8267450574072335,,,
Newton,0.0,0.21,0.0,0.01,0,22,0.14478795994213628,7.6761611490173385,,,
Newton,0.0,0.21,0.0,0.01,0,23,0.4990134458264625,4.783701740895318,,,
Newton,0.0,0.21,0.0,0.01,0,24,0.14421091607972814,7.665688844268902,,,
Newton,0.0,0.21,0.0,0.01,0,25,0.49989231905784115,4.80063254369689,,,
Newton,0.0,0.21,0.0,0.01,0,26,0.1448611589652,7.623821039273246,,,
Newton,0.0,0.21,0.0,0.01,0,27,0.4991626565409981,4.847336423715672,,,
Newton,0.0,0.21,0.0,0.01,0,28,0.1448753111495453,7.717117857805148,,,
Newton,0.0,0.21,0.0,0.01,0,29,0.501945904141291,5.011071355180404,,,
Newton,0.0,0.21,0.0,0.01,0,30,0.1483099594614904,8.024549266037447,,,
Newton,0.0,0.21,0.0,0.01,0,31,0.5043311159509967,4.966020057914009,,,
Newton,0.0,0.21,0.0,0.01,0,32,0.1450566365176742,7.835167555029726,,,
Newton,0.0,0.21,0.0,0.01,0,33,0.5017496543065438,4.959337551319147,,,
Newton,0.0,0.21,0.0,0.01,0,34,0.1421761442639529,7.360085020927736,,,
Newton,0.0,0.21,0.0,0.01,0,35,0.4970614811177665,4.973948298274444,,,
Newton,0.0,0.21,0.0,0.01,0,36,0.14073303995650568,7.373085001995411,,,
Newton,0.0,0.21,0.0,0.01,0,37,0.49246077277983863,5.168285608854781,,,
Newton,0.0,0.21,0.0,0.01,0,38,0.14104610800519884,7.225196767327327,,,
Newton,0.0,0.21,0.0,0.01,0,39,0.49455839604331275,5.491742479020835,,,
Newton,0.0,0.21,0.0,0.01,0,40,0.14241190630421313,7.53441300116981,,,
Newton,0.0,0.21,0.0,0.01,0,41,0.49342440137873156,5.203828136380284,,,
Newton,0.0,0.21,0.0,0.01,0,42,0.14075911089683604,7.138423788051964,,,
Newton,0.0,0.21,0.0,0.01,0,43,0.49071806514974864,5.339322664582879,,,
Newton,0.0,0.21,0.0,0.01,0,44,0.13944774011224395,7.225810139013934,,,
Newton,0.0,0.21,0.0,0.01,0,45,0.49124620345845377,5.3462700233875395,,,
Newton,0.0,0.21,0.0,0.01,0,46,0.1417196400127168,7.285212111834017,,,
Newton,0.0,0.21,0.0,0.01,0,47,0.49488863230819247,5.5010348988266955,,,
Newton,0.0,0.21,0.0,0.01,0,48,0.13866541974054078,7.237014877873534,,,
Newton,0.0,0.21,0.0,0.01,0,49,0.4896519975781883,5.604925704187783,,,

==> iter_error_wrong_guess_picard_ex_1.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Picard,0.0,0.6,0.0,0.01,0,0,2.485482890387752,10.266631687547783,,,
Picard,0.0,0.6,0.0,0.01,0,1,1.7911971605038703,0.3735705193670062,,,
Picard,0.0,0.6,0.0,0.01,0,2,4.1088750068200515,6.9234142543578665,,,
Picard,0.0,0.6,0.0,0.01,0,3,1.7004989950390184,0.32056411533448104,,,
Picard,0.0,0.6,0.0,0.01,0,4,3.645260733560643,4.9206758047151675,,,
Picard,0.0,0.6,0.0,0.01,0,5,1.2159855914211881,0.16971398137085886,,,
Picard,0.0,0.6,0.0,0.01,0,6,1.8967845176670386,0.8612524936571865,,,
Picard,0.0,0.6,0.0,0.01,0,7,0.008167681111500581,0.0027853230939684855,,,
Picard,0.0,0.6,0.0,0.01,0,8,5.21986868286588e-05,0.0002509617915018552,,,
Picard,0.0,0.6,0.0,0.01,0,9,6.522204464093718e-09,2.7565990196826932e-06,,,
Picard,0.0,0.6,0.0,0.01,0,10,1.926165204017391e-12,5.0853844380245905e-08,,,

==> iter_error_wrong_guess_picard_ex_2.csv <==
solver,L,alpha,mesh_size,step_size,timestep,iteration,p,q,g,q_n_jump,p_jump
Picard,0.0,0.21,0.0,0.01,0,0,0.1871337775829267,0.9592595131894249,,,
Picard,0.0,0.21,0.0,0.01,0,1,0.5434655490342585,4.788074207066123,,,
Picard,0.0,0.21,0.0,0.01,0,2,0.20113090063679814,1.9692486391381643,,,
Picard,0.0,0.21,0.0,0.01,0,3,0.5707004842731495,6.284936460806163,,,
Picard,0.0,0.21,0.0,0.01,0,4,0.21543010305188573,2.5182604174296412,,,
Picard,0.0,0.21,0.0,0.01,0,5,0.5854552945004118,7.350960273311141,,,
Picard,0.0,0.21,0.0,0.01,0,6,0.22563345262311477,2.937266204123807,,,
Picard,0.0,0.21,0.0,0.01,0,7,0.5908857438695272,7.480506980208163,,,
Picard,0.0,0.21,0.0,0.01,0,8,0.22631383439392325,2.9541576552276543,,,
Picard,0.0,0.21,0.0,0.01,0,9,0.5913660492623496,7.573964596159708,,,
Picard,0.0,0.21,0.0,0.01,0,10,0.22718853676763132,2.9912273441897588,,,
Picard,0.0,0.21,0.0,0.01,0,11,0.5921482876143258,7.534398249385619,,,
Picard,0.0,0.21,0.0,0.01,0,12,0.22675581225355543,2.97206997776696,,,
Picard,0.0,0.21,0.0,0.01,0,13,0.5918010615374719,7.5517683322061675,,,
Picard,0.0,0.21,0.0,0.01,0,14,0.22694440469208396,2.9805834385752146,,,
Picard,0.0,0.21,0.0,0.01,0,15,0.5919404163426231,7.544291849337681,,,
Picard,0.0,0.21,0.0,0.01,0,16,0.22686297434091215,2.97689126173609,,,
Picard,0.0,0.21,0.0,0.01,0,17,0.5918803957222821,7.547508252573892,,,
Picard,0.0,0.21,0.0,0.01,0,18,0.2268979750457885,2.978482426139388,,,
Picard,0.0,0.21,0.0,0.01,0,19,0.591905863024764,7.5461279798578875,,,
Picard,0.0,0.21,0.0,0.01,0,20,0.226882947183122,2.9777988895708707,,,
Picard,0.0,0.21,0.0,0.01,0,21,0.5918949245620377,7.546720330060322,,,
Picard,0.0,0.21,0.0,0.01,0,22,0.22688939529586377,2.978092290668984,,,
Picard,0.0,0.21,0.0,0.01,0,23,0.5918996083329295,7.546466222830275,,,
Picard,0.0,0.21,0.0,0.01,0,24,0.22688662892840852,2.9779664084438524,,,
Picard,0.0,0.21,0.0,0.01,0,25,0.5918975985413546,7.546575233170041,,,
Picard,0.0,0.21,0.0,0.01,0,26,0.22688781564030605,2.9780204122295033,,,
Picard,0.0,0.21,0.0,0.01,0,27,0.5918984604079066,7.546528471559117,,,
Picard,0.0,0.21,0.0,0.01,0,28,0.2268873065744929,2.977997245999455,,,
Picard,0.0,0.21,0.0,0.01,0,29,0.59189809067354,7.546548530811387,,,
Picard,0.0,0.21,0.0,0.01,0,30,0.22688752494617728,2.9780071835980326,,,
Picard,0.0,0.21,0.0,0.01,0,31,0.5918982492679087,7.546539926122375,,,
Picard,0.0,0.21,0.0,0.01,0,32,0.2268874312724068,2.9780029207161163,,,
Picard,0.0,0.21,0.0,0.01,0,33,0.5918981812357499,7.5465436172277425,,,
Picard,0.0,0.21,0.0,0.01,0,34,0.226887471455071,2.978004749340902,,,
Picard,0.0,0.21,0.0,0.01,0,35,0.5918982104188094,7.546542033877901,,,
Picard,0.0,0.21,0.0,0.01,0,36,0.22688745421816173,2.9780039649270345,,,
Picard,0.0,0.21,0.0,0.01,0,37,0.5918981979003034,7.546542713077628,,,
Picard,0.0,0.21,0.0,0.01,0,38,0.22688746161216972,2.978004301412163,,,
Picard,0.0,0.21,0.0,0.01,0,39,0.5918982032702789,7.54654242172564,,,
Picard,0.0,0.21,0.0,0.01,0,40,0.2268874584404089,2.978004157072271,,,
Picard,0.0,0.21,0.0,0.01,0,41,0.5918982009667534,7.54654254670506,,,
Picard,0.0,0.21,0.0,0.01,0,42,0.22688745980097905,2.97800421898884,,,
Picard,0.0,0.21,0.0,0.01,0,43,0.5918982019548817,7.54654249309343,,,
Picard,0.0,0.21,0.0,0.01,0,44,0.22688745921734382,2.9780041924288807,,,
Picard,0.0,0.21,0.0,0.01,0,45,0.5918982015310104,7.546542516090867,,,
Picard,0.0,0.21,0.0,0.01,0,46,0.2268874594677021,2.9780042038221346,,,
Picard,0.0,0.21,0.0,0.01,0,47,0.591898201712836,7.546542506225812,,,
Picard,0.0,0.21,0.0,0.01,0,48,0.2268874593603075,2.9780041989348467,,,
Picard,0.0,0.21,0.0,0.01,0,49,0.5918982016348395,7.546542510457562,,,

==> iter_errors_ex_1_T_0.5.csv <==
iteration,h,dt,p,q,g,q_n_jump,p_jump
0,0.013241042172807468,0.01,0.0004730608727495583,8.091524343180837e-05,0.0029681051923791824,0.05605671976588202,0.003440888664905195
1,0.013241042172807468,0.01,7.749180047474626e-05,1.160647858988112e-05,0.002050033360702378,0.03853976882282341,0.0034504805012349647
2,0.013241042172807468,0.01,4.880235817249979e-05,6.356301670028535e-06,0.001304591943467438,0.02484193911184479,0.0034552276279415373
3,0.013241042172807468,0.01,2.8424338718902594e-05,4.585995939286942e-06,0.0008632628649374681,0.01632599426426335,0.003459262258379414
4,0.013241042172807468,0.01,2.0341087466386683e-05,2.6932650205848757e-06,0.0005506705749152889,0.010520104551422155,0.0034613272837004548
5,0.013241042172807468,0.01,1.2197757074377097e-05,1.9321793194269304e-06,0.00036378158951090356,0.006906565845539535,0.003463006109726306
6,0.013241042172807468,0.01,8.581928140334298e-06,1.1510960147577961e-06,0.00023314098351312018,0.004461598704865679,0.0034639006568560385
7,0.013241042172807468,0.01,5.221266914164318e-06,8.137660266041105e-07,0.00015373121370296377,0.002926048119001414,0.0034646012269421945
8,0.013241042172807468,0.01,3.620822562600496e-06,4.919205926904167e-07,9.886011362258451e-05,0.0018935695975557032,0.0034649875109092386
9,0.013241042172807468,0.01,2.229948099432196e-06,3.429513071113714e-07,6.506515759196048e-05,0.0012405340658309901,0.0034652805809028465
10,0.013241042172807468,0.01,1.5286058895424157e-06,2.1003757362508303e-07,4.194966660802407e-05,0.0008038625866917925,0.0034654469304162983
11,0.013241042172807468,0.01,9.510425816901791e-07,1.4467892020057216e-07,2.7562309703319462e-05,0.0005261267807033734,0.0034655697967151443


==> iter_errors_ex_2_T_0.5.csv <==
iteration,h,dt,p,q,g,q_n_jump,p_jump
0,0.013241042172807468,0.01,0.0013870319395269757,0.0005214365194531153,0.012648869105780312,0.045228215141410975,0.0003036186230462541
1,0.013241042172807468,0.01,0.0005153670131145629,0.00017926944226075834,0.0034827703571224905,0.011659021247185961,0.0003046598295209684
2,0.013241042172807468,0.01,0.00024100726770977438,7.941201635405008e-05,0.0020065478819372576,0.007062575495515157,0.0003051440754082711
3,0.013241042172807468,0.01,0.00011959114532472235,3.917454813057168e-05,0.0010502757592093497,0.0037891493731825564,0.0003056861485420559
4,0.013241042172807468,0.01,6.0174663695772565e-05,1.9641296722580155e-05,0.0005782307242732574,0.002092880275629605,0.00030601011491529284
5,0.013241042172807468,0.01,3.0654657513777076e-05,1.0029768692252112e-05,0.00031486833492707495,0.0011391547042844082,0.00030617869500308784
6,0.013241042172807468,0.01,1.5721833667262923e-05,5.169069708450168e-06,0.00017081151412864817,0.0006177610956062359,0.0003062746271811043
7,0.013241042172807468,0.01,8.120335766782581e-06,2.6837429465833604e-06,9.198822906847419e-05,0.00033284251440773816,0.00030632886373821086
8,0.013241042172807468,0.01,4.219156356228933e-06,1.4003310444943309e-06,4.9365308571871674e-05,0.00017867375877896163,0.00030635810555645936
9,0.013241042172807468,0.01,2.2025942587980855e-06,7.335213790862836e-07,2.643288365062255e-05,9.567360353253373e-05,0.0003063736799854154
10,0.013241042172807468,0.01,1.153801715090492e-06,3.853105177441883e-07,1.4139347917886425e-05,5.117763516244242e-05,0.0003063820233240732
11,0.013241042172807468,0.01,6.060174651448312e-07,2.0282436567161808e-07,7.575636617358094e-06,2.74223808162875e-05,0.00030638648905786784


==> iter_errors_ex_3_T_0.5.csv <==
iteration,h,dt,p,q,g,q_n_jump
0,8.614377395873714e-05,0.01,2.329321566334401e-05,0.08302611826154237,0.008106870102192121,1.6912520849620713e-05
1,8.614377395873714e-05,0.01,1.3250516773557733e-05,0.023651763868315964,0.011112228429579313,2.1575416738860864e-05
2,8.614377395873714e-05,0.01,7.347477304387672e-06,0.016216815735663366,0.008547240769562136,1.3948884697292383e-05
3,8.614377395873714e-05,0.01,7.3962518558945635e-06,0.02144907307285671,0.005660546364000322,9.028814418884522e-06
4,8.614377395873714e-05,0.01,7.994145754500854e-06,0.003418469667253324,0.005544002710000797,8.271655137434414e-06
5,8.614377395873714e-05,0.01,5.0023248336702675e-06,0.0029015396963035125,0.004359158989071845,6.035778722459822e-06
6,8.614377395873714e-05,0.01,3.257197897824755e-06,0.005379339385538229,0.003765641516477927,5.363244809804072e-06
7,8.614377395873714e-05,0.01,3.200656128873973e-06,0.007889127430231038,0.0033256942460284386,4.397088786085278e-06
8,8.614377395873714e-05,0.01,2.858027229735622e-06,0.011567589864934643,0.0036120891321844567,3.7641198963011565e-06
9,8.614377395873714e-05,0.01,2.870074848227243e-06,0.0063801080810376495,0.004268147906855537,4.702782016295041e-06
10,8.614377395873714e-05,0.01,2.9669826739068626e-06,0.00935921308457766,0.003956953374210714,4.658865032625013e-06
11,8.614377395873714e-05,0.01,3.4910903691886508e-06,0.009067040580385417,0.003372594203659478,5.452009388733339e-06
12,8.614377395873714e-05,0.01,3.0523975677822946e-06,0.008765106544461452,0.0038557973368799226,6.939708404859737e-06
13,8.614377395873714e-05,0.01,3.192851523502349e-06,0.0008374242106307147,0.0038736955595767273,6.022846817211382e-06
14,8.614377395873714e-05,0.01,3.019519477952586e-06,0.000624924345048373,0.0030541499986818884,5.068814059874343e-06
15,8.614377395873714e-05,0.01,3.062025627504494e-06,0.0006593259050953127,0.0021961624221248656,3.876546246469889e-06
16,8.614377395873714e-05,0.01,2.321450410666788e-06,0.0004912557685998247,0.0017291258426174036,3.262710497365629e-06
17,8.614377395873714e-05,0.01,1.8236391764953733e-06,0.000568221342608504,0.0013629963454377817,2.5441077022972367e-06
18,8.614377395873714e-05,0.01,1.0998303282063274e-06,0.0007668034539043383,0.001136240708183511,2.0915718333168083e-06
19,8.614377395873714e-05,0.01,6.851566950736214e-07,0.004567266529849668,0.0009986573383902494,1.7063474805899133e-06
20,8.614377395873714e-05,0.01,5.476849729023731e-07,0.00023231975461831273,0.0014299081166357895,1.9642696340931204e-06
21,8.614377395873714e-05,0.01,4.977615460890037e-07,0.00011485457807012064,0.0013547741270502095,1.9636971414700085e-06
22,8.614377395873714e-05,0.01,1.2983252703531752e-06,0.0001773174909277909,0.000854140505329166,1.2612630871306279e-06
23,8.614377395873714e-05,0.01,8.822674283561888e-07,0.000143814638603214,0.0008063280014915441,1.4048700181682607e-06
24,8.614377395873714e-05,0.01,1.1212330923046146e-06,0.0001642410589514031,0.00045613748589289104,8.891686192019093e-07
25,8.614377395873714e-05,0.01,5.961292105365095e-07,0.00010601790725307732,0.00045821746493728693,9.447477843529541e-07
26,8.614377395873714e-05,0.01,6.259240266216802e-07,9.731167966417046e-05,0.00031985479331417006,6.669397037229092e-07
27,8.614377395873714e-05,0.01,2.2405146706871674e-07,4.659910335587972e-05,0.0002977831449045906,6.207900220545957e-07
28,8.614377395873714e-05,0.01,2.3518956169119852e-07,3.805476314603762e-05,0.0002604314727831052,5.075949446121178e-07
29,8.614377395873714e-05,0.01,1.0599350730784199e-07,1.9203838760827505e-05,0.0002036673699656748,4.15891011175865e-07
30,8.614377395873714e-05,0.01,7.699304849968195e-08,1.6707350100421125e-05,0.0001904961212281265,3.792647065806566e-07
31,8.614377395873714e-05,0.01,1.432818302322854e-07,2.3175575733576733e-05,0.00013323343935796902,2.91040639486266e-07
32,8.614377395873714e-05,0.01,7.241387074056625e-08,1.666248816951399e-05,0.000126714506562806,2.7602260210663586e-07
33,8.614377395873714e-05,0.01,1.1919374732121218e-07,1.9970177159814322e-05,8.860527917028378e-05,2.1229224754753925e-07
34,8.614377395873714e-05,0.01,5.3120275960823135e-08,1.2360834329068112e-05,8.320674752145785e-05,1.978297298464389e-07
35,8.614377395873714e-05,0.01,7.314044116974764e-08,1.2603755716055228e-05,6.401984420647522e-05,1.5882867345394746e-07
36,8.614377395873714e-05,0.01,3.201071137739239e-08,7.256228399347512e-06,5.6554594768905683e-05,1.4225341733421924e-07
37,8.614377395873714e-05,0.01,3.775471757332478e-08,6.690583397689359e-06,4.756380248616162e-05,1.2001445588236223e-07
38,8.614377395873714e-05,0.01,2.604472549867303e-08,4.806159686228859e-06,3.9073535253712606e-05,1.0416536850077374e-07
39,8.614377395873714e-05,0.01,2.1539778988845445e-08,3.9914740029822585e-06,3.418616131335134e-05,9.085379230482741e-08
40,8.614377395873714e-05,0.01,2.373558176872104e-08,4.060096108758617e-06,2.6996251634084118e-05,7.80458748057904e-08
41,8.614377395873714e-05,0.01,1.5896923979309992e-08,3.101118548202811e-06,2.3784741446432406e-05,6.889699639222285e-08
42,8.614377395873714e-05,0.01,1.861378368657761e-08,3.285355033463849e-06,1.8918773275437186e-05,5.963940638325664e-08
43,8.614377395873714e-05,0.01,1.2069767825250832e-08,2.4385718126997103e-06,1.6462925320049854e-05,5.258162551330386e-08
44,8.614377395873714e-05,0.01,1.280037023415284e-08,2.3716766029548794e-06,1.3560795321618354e-05,4.622928911841437e-08
45,8.614377395873714e-05,0.01,9.057752470960645e-09,1.7921204511175077e-06,1.1506005613296128e-05,4.05880453753568e-08
46,8.614377395873714e-05,0.01,8.556255548945469e-09,1.5918691830538083e-06,9.769562301918897e-06,3.620458467302796e-08
47,8.614377395873714e-05,0.01,7.212319367464433e-09,1.2854786643790567e-06,8.07333599299218e-06,3.1755003236832946e-08
48,8.614377395873714e-05,0.01,6.299488873346311e-09,1.0788007126567103e-06,6.941335384350301e-06,2.8590590730289602e-08
49,8.614377395873714e-05,0.01,5.998187053778831e-09,9.576183827990084e-07,5.656149092417464e-06,2.515793540843044e-08


==> optimal_alpha.csv <==
k1,k2,alpha,avg_iters_per_step
0.1,0.1,0.01,100.0
0.3981071705534972,0.1,0.01,100.0
1.5848931924611134,0.1,0.01,100.0
6.30957344480193,0.1,0.01,100.0
25.118864315095795,0.1,0.01,100.0
100.0,0.1,0.01,100.0
0.1,0.3981071705534972,13.593563908785269,97.46
0.3981071705534972,0.3981071705534972,4.084238652674522,9.34
1.5848931924611134,0.3981071705534972,4.084238652674522,9.14
6.30957344480193,0.3981071705534972,1.2271252398511905,9.26
25.118864315095795,0.3981071705534972,0.3686945064519577,9.28
100.0,0.3981071705534972,0.1107756850509709,9.56
0.1,1.5848931924611134,13.593563908785269,89.0
0.3981071705534972,1.5848931924611134,4.084238652674522,10.32
1.5848931924611134,1.5848931924611134,4.084238652674522,10.52
6.30957344480193,1.5848931924611134,1.2271252398511905,8.62
25.118864315095795,1.5848931924611134,0.3686945064519577,8.54
100.0,1.5848931924611134,0.1107756850509709,7.8
0.1,6.30957344480193,13.593563908785269,69.06
0.3981071705534972,6.30957344480193,1.2271252398511905,9.28
1.5848931924611134,6.30957344480193,1.2271252398511905,9.18
6.30957344480193,6.30957344480193,1.2271252398511905,8.32
25.118864315095795,6.30957344480193,0.3686945064519577,8.56
100.0,6.30957344480193,0.1107756850509709,7.4
0.1,25.118864315095795,4.084238652674522,59.2
0.3981071705534972,25.118864315095795,0.3686945064519577,8.86
1.5848931924611134,25.118864315095795,0.3686945064519577,8.78
6.30957344480193,25.118864315095795,0.3686945064519577,8.66
25.118864315095795,25.118864315095795,0.3686945064519577,6.5
100.0,25.118864315095795,0.1107756850509709,6.98
0.1,100.0,4.084238652674522,58.16
0.3981071705534972,100.0,0.1107756850509709,8.68
1.5848931924611134,100.0,0.1107756850509709,8.02
6.30957344480193,100.0,0.1107756850509709,7.62
25.118864315095795,100.0,0.1107756850509709,7.0
100.0,100.0,0.1107756850509709,5.38


==> parameter_sweep_data.csv <==
solver,L,alpha,mesh_size,num_steps,avg_iters_per_step,total_iters,avg_rate_p,avg_rate_q,status,k1,k2
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.9810362901713892,0.9876927015966516,converged,0.1,0.1
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9557317494852472,0.959898714274803,converged,0.1,0.1
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.951293882671052,0.9218723608073724,converged,0.1,0.1
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,100.0,5000,0.9513928729137758,0.9228062343285864,converged,0.1,0.1
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.9515740865504942,0.9260801328996268,converged,0.1,0.1
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,100.0,5000,0.951715259861296,0.9329412479679758,converged,0.1,0.1
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,100.0,5000,0.951736340936722,0.9360924296145392,converged,0.1,0.1
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9517236046660208,0.9339740351115384,converged,0.1,0.1
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9517158319579276,0.9415143935518,converged,0.1,0.1
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.951812683098736,0.9741947502165822,converged,0.1,0.1
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.9788781851963492,0.9810559189871828,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.936328727496228,0.9378712928116832,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,99.62,4981,0.9179664608491094,0.9323788845038088,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,98.6,4930,0.914434790723478,0.9208692681356384,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,98.04,4902,0.9139160084535396,0.9161612027839704,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,97.86,4893,0.91388723265033,0.9152787575372322,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,97.46,4873,0.9138362732841276,0.9177090132147252,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9128583447598376,0.9349477682817788,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9146617128736638,0.969602257521402,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.938522364389916,0.9895061836718474,converged,0.1,0.3981071705534972
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.966962878189766,0.967960926382795,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.928740738745104,0.921036393417198,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,99.4,4970,0.9194321085743814,0.9409656016522178,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,94.48,4724,0.908084473376964,0.9285024544595504,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,90.58,4529,0.9056718945504652,0.926712775848494,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,89.26,4463,0.9053778938104692,0.9268530575054572,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,89.0,4450,0.9053538567304596,0.927380664731333,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8958909784174814,0.9476435262176232,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9155186000886693,0.977257272881235,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9392088476969486,0.9951231679856972,converged,0.1,1.5848931924611134
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.9469591349581512,0.9436612835283358,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,99.48,4974,0.9345566234543484,0.9622694236663248,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,93.3,4665,0.913465056843576,0.9415634982522142,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,77.18,3859,0.907325119256311,0.9324116592550769,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,70.98,3549,0.9036836443397188,0.9189156492650776,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,69.24,3462,0.901566184169664,0.9151467326283512,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,69.06,3453,0.9006446461881099,0.9190645624807824,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8941559609766281,0.9524294275764944,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9184238110423014,0.9800136502851614,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9400210216744268,0.9994744258067408,converged,0.1,6.30957344480193
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.9398879020810302,0.9345625550947302,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,88.48,4424,0.9125821743354676,0.941835324501608,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,62.04,3102,0.8879164476621375,0.8940984618431298,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,59.98,2999,0.8850382797818932,0.8800319262745439,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,59.56,2978,0.8845188822671589,0.88188770178108,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,59.2,2960,0.8838042638506891,0.8917264640730262,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,60.94,3047,0.8825257652796621,0.9035792319368208,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8916172159526747,0.94515861706936,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9186937125106042,0.9739886020998836,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.93976297427642,0.9994636203921676,converged,0.1,25.118864315095795
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,78.38,3919,0.9051075443824697,0.925888271218468,converged,0.1,100.0
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,59.98,2999,0.8810874132169423,0.8689160848368239,converged,0.1,100.0
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,59.26,2963,0.8792638900762229,0.8622360867987225,converged,0.1,100.0
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,58.54,2927,0.8785710727692126,0.8583795891053757,converged,0.1,100.0
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,58.46,2923,0.878209026258155,0.8646110483635986,converged,0.1,100.0
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,58.16,2908,0.8778427537882365,0.8763339133897828,converged,0.1,100.0
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,64.28,3214,0.8764737339322116,0.8885470253023787,converged,0.1,100.0
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8934219447707586,0.949405510448627,converged,0.1,100.0
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9131096894727436,0.975422671230376,converged,0.1,100.0
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9374475166511004,0.9914965363631486,converged,0.1,100.0
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.976051167429002,0.9809354375161838,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9505156210168152,0.9378924864818236,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.9504759786503996,0.922014505284914,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,100.0,5000,0.9506517036202984,0.9234155228077862,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.9508956563249212,0.927204807358644,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,100.0,5000,0.9510323927030488,0.9337857961999018,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9510489269876816,0.9361495435873296,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9510402477103714,0.9360294593468323,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9510360190872772,0.9661092444175314,converged,0.3981071705534972,0.1
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9512543357695008,0.9846086858188874,converged,0.3981071705534972,0.1
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9835729393923676,0.9941360201830992,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.970398956545874,0.9806229267088216,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.9270415427548738,0.9367628646229608,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,41.38,2069,0.8297268366320237,0.8787188017647086,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,16.48,824,0.6311817246167396,0.6861034161837382,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,9.34,467,0.5006541680335442,0.4813189233073522,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,20.98,1049,0.5343132506565107,0.6406959238561918,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8246738529053337,0.8986245387966411,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.8968453575200782,0.9491268519455224,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9203992139389324,0.9850563349070732,converged,0.3981071705534972,0.3981071705534972
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9864813594567452,0.9912153387227032,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9668403581874676,0.971084779986135,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.902823880091588,0.9066074782228802,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,30.76,1538,0.7812530996712151,0.8259300034913828,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,12.64,632,0.5559402638593907,0.590586751439551,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,10.32,516,0.3995337122238021,0.4727570895611943,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,30.24,1512,0.6345196232502665,0.7356667445607349,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.841532596411811,0.9087945010716206,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.908957713049232,0.9621026517509018,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9236500163625196,0.9893734931666748,converged,0.3981071705534972,1.5848931924611134
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9859760767172988,0.9852500462008276,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9531708776089396,0.9517619943411588,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,50.94,2547,0.8629211135257382,0.8949026484604486,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,19.08,954,0.6733638788574035,0.7090722508392243,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,9.28,464,0.409110309651388,0.4043847026518084,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,12.62,631,0.3745157621128143,0.4938809530610158,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,42.28,2114,0.7486832526193058,0.8372813204621898,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8686703386987218,0.9140957158797078,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.920420359420676,0.9679841420268344,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.928991773199661,0.9908925045850396,converged,0.3981071705534972,6.30957344480193
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9739062446898524,0.96901212420373,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9053376471707216,0.899875321351267,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,23.82,1191,0.7205684848135878,0.7539291193989698,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,8.86,443,0.3813167047294841,0.3892689819067052,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,15.38,769,0.5016447500937121,0.5286348866664162,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,15.24,762,0.4733444516798543,0.6074646280436432,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,49.0,2450,0.7630709741012585,0.8452816444617748,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8852209892539025,0.9206025064269462,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9288981168217308,0.971865704775502,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9339630630738271,0.9917384093815964,converged,0.3981071705534972,25.118864315095795
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9173815300924772,0.9113421493970426,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,23.8,1190,0.7223198629340638,0.7437590992733356,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,8.68,434,0.3093439405769356,0.2944129041944484,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,24.86,1243,0.6393808983838609,0.6640975338988234,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,22.44,1122,0.6434541237224033,0.6628255534266253,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,16.58,829,0.5066170549209931,0.6321017876827663,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,53.76,2688,0.7852622602798875,0.8597826794481801,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.891923658843332,0.925492229043328,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9319565876148732,0.9736915626916312,converged,0.3981071705534972,100.0
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9358576868402704,0.9921741436637468,converged,0.3981071705534972,100.0
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.964367981283288,0.9678612150217004,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9488987251687192,0.924498075289842,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.9490200831011032,0.9225446172419844,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,100.0,5000,0.949293678648567,0.9241884281037108,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.9495401499188196,0.9280793675469228,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,100.0,5000,0.9496368625956606,0.9341456290622354,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9496473676137004,0.9361614011550976,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9496418878161348,0.9419034050601304,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9496406787677932,0.972248189417584,converged,1.5848931924611134,0.1
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9498414392396454,0.9869994796260244,converged,1.5848931924611134,0.1
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9833378200970552,0.991225262245044,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9637543420658232,0.9710785513770204,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.8997968262453682,0.9066086363448024,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,29.54,1477,0.7737008640395431,0.8265300793481017,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,12.32,616,0.5555754188844642,0.5955520999916054,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,9.14,457,0.4877708922190958,0.4555709068188705,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,25.46,1273,0.610338999899599,0.6987237688851113,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8436584231401242,0.8999833669018938,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9041205864824616,0.9633247183785478,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9184920131665424,0.9886528788305556,converged,1.5848931924611134,0.3981071705534972
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.9967484741296772,0.9943225692729682,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9835912195456618,0.9814201119786948,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.9428647376230062,0.940767541688202,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,23.64,1182,0.6894520345839311,0.7479031471366286,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,10.86,543,0.298653745527498,0.3237061132575555,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,10.52,526,0.22254993854833,0.1913469064922927,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,24.48,1224,0.5877886060523916,0.6347278175925108,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8754157279562091,0.9140096581297842,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9225919720144709,0.9673863864978796,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9394202260768642,0.99278114398212,converged,1.5848931924611134,1.5848931924611134
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.99092821091915,0.989958436552996,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.967468756575598,0.967026830324328,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.8963100422887587,0.8959496096587267,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,19.66,983,0.5927441500239912,0.6441546929661239,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,9.18,459,0.2234377279023264,0.2644545672930037,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,13.22,661,0.4308017388438698,0.6051744039818586,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,30.04,1502,0.6833200191645107,0.7272707364935167,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8930063882986341,0.9281998329132088,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9341346846094736,0.9755764799536342,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9426326845323094,0.9942450684847908,converged,1.5848931924611134,6.30957344480193
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.9720461227076874,0.9743850735221924,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9146134963207332,0.9171469594413132,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,24.26,1213,0.6920502902303283,0.743452714553346,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,8.78,439,0.2917793121912826,0.3066151147830834,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,12.24,612,0.3925389401419932,0.4298162454540759,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,16.16,808,0.3128096737996887,0.3691482029281066,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,40.54,2027,0.7397897747790873,0.792073237600105,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9054868316242282,0.937999330441482,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9392308467110528,0.9806287800190494,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9443138644246136,0.9949993463860964,converged,1.5848931924611134,25.118864315095795
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.9121349383984648,0.9167275476040244,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,23.88,1194,0.7036252544297249,0.7432895448942698,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,8.02,401,0.2410344577796183,0.2538575088049131,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,21.08,1054,0.590685263313331,0.6237261155035231,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,16.12,806,0.5488458411000384,0.5521232829600393,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,15.12,756,0.5389380364744608,0.690291340601057,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,43.58,2179,0.7611979072963445,0.8154122175767977,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9102202380842812,0.9422869434795716,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9406860028077836,0.982662621688556,converged,1.5848931924611134,100.0
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.94486274611431,0.9954892043757968,converged,1.5848931924611134,100.0
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.947584183826652,0.94382016990304,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.947109023714952,0.928102098325572,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.9472071016696588,0.922907047699502,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,100.0,5000,0.9475634066211206,0.9249126000117248,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.947766529680865,0.9285330823342508,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,100.0,5000,0.9478339089511076,0.9342626562156054,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,100.0,5000,0.947844154266394,0.936196730681026,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9478420641065992,0.9457598667666726,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9478405319509488,0.9747165917536476,converged,6.30957344480193,0.1
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.947883335785584,0.9853300115917604,converged,6.30957344480193,0.1
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9806434277688906,0.9852463982675556,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9478725064004664,0.9517281433999032,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,48.16,2408,0.8554542090167307,0.8953287256205316,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,18.34,917,0.6637588609777679,0.711498404567353,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,9.26,463,0.4875964833438007,0.4407935272760732,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,10.12,506,0.4769200056606854,0.4407810790915205,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,31.4,1570,0.6976557584795817,0.8071957773601414,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8698001352628133,0.91417984224377,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9183709250268244,0.971111034721344,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9256986901696758,0.9906136672002872,converged,6.30957344480193,0.3981071705534972
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.9906119604467511,0.9898389253130148,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.966911142403267,0.9666425288276544,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.8951501808422411,0.8946906942664093,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,19.2,960,0.6082934290557171,0.6368590971755536,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,8.62,431,0.2406649419817042,0.2038602815946774,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,11.98,599,0.2673325553605921,0.2958752108708385,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,29.02,1451,0.745416987044858,0.8438848561331727,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.885512408826535,0.9236491195767648,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.93175564822911,0.9735270524262404,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.940795480101852,0.9950449322576956,converged,6.30957344480193,1.5848931924611134
dd_parallel,0.0085031332224476,0.01,0.0263252765872296,50,100.0,5000,0.987456860993678,0.9873627260627632,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9582753551768932,0.9585371447001296,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,0.1107756850509709,0.0263252765872296,50,32.5,1625,0.7862031867247994,0.826334995964382,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,0.3686945064519577,0.0263252765872296,50,10.56,528,0.4721421079704476,0.4978517383498006,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,1.2271252398511905,0.0263252765872296,50,8.32,416,0.2295223958289962,0.203715763260724,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,4.084238652674522,0.0263252765872296,50,13.08,654,0.4063619246908541,0.4158619311963197,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,13.593563908785269,0.0263252765872296,50,100.0,5000,0.8205042728133464,0.8896357612135668,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9054951735824271,0.9398925821994148,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9384294602969516,0.984219335680694,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9404499975964384,0.9984221228799326,converged,6.30957344480193,6.30957344480193
dd_parallel,0.0085031332224476,0.01,0.0263252765872296,50,100.0,5000,0.969700962771789,0.9719098998731578,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.90727974058933,0.909647829955512,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,0.1107756850509709,0.0263252765872296,50,21.64,1082,0.6759742276151474,0.7072708908004136,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,0.3686945064519577,0.0263252765872296,50,8.66,433,0.310443628384479,0.3064986031089298,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,1.2271252398511905,0.0263252765872296,50,10.16,508,0.3145273899451379,0.277479283371972,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,4.084238652674522,0.0263252765872296,50,19.38,969,0.5760118013895262,0.6080467081373051,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,13.593563908785269,0.0263252765872296,50,100.0,5000,0.8611681519840316,0.8947680624601421,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9263142032808952,0.9619197208827762,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,150.58363542798415,0.0263252765872296,50,100.0,5000,0.942223728274188,0.9900394017767876,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9398212314064835,0.9989184972142884,converged,6.30957344480193,25.118864315095795
dd_parallel,0.0085031332224476,0.01,0.0263252765872296,50,100.0,5000,0.910320311605164,0.914427798735458,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,0.0332829813945462,0.0263252765872296,50,22.92,1146,0.7056101762385201,0.7346438735949913,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,0.1107756850509709,0.0263252765872296,50,7.62,381,0.2729650318751589,0.2622016237537636,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,0.3686945064519577,0.0263252765872296,50,15.38,769,0.5144297613561852,0.5312951284958055,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,1.2271252398511905,0.0263252765872296,50,12.7,635,0.3564839313111006,0.37324493830963,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,4.084238652674522,0.0263252765872296,50,23.6,1180,0.6316006922673846,0.6644436606741122,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,13.593563908785269,0.0263252765872296,50,100.0,5000,0.8770994709796534,0.903908604589611,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9323209294906843,0.9691142385542214,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9437923710362486,0.9918784456568084,converged,6.30957344480193,100.0
dd_parallel,0.0085031332224476,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9402768679307943,0.9990910567203192,converged,6.30957344480193,100.0
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.9451250489756812,0.9350290188358265,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9442786958107136,0.9221684374556666,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.9447421987539288,0.9232384157885334,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,100.0,5000,0.9451883678383936,0.9250674119035732,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.9454235890440632,0.9282742807059712,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,100.0,5000,0.9455151951585364,0.9333320138371975,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9455403452890656,0.9350101930059748,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9455452466280528,0.9492206862041934,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9455484857246936,0.9777856462281564,converged,25.118864315095795,0.1
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9455822458890164,0.9869874503420388,converged,25.118864315095795,0.1
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.9676380326526592,0.9690434844488834,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.8980492545560589,0.9002764368044393,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,22.64,1132,0.7087000102704312,0.7547930415327502,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,9.28,464,0.4845498781466299,0.4098955255464839,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,14.62,731,0.5015051033314704,0.53367217399692,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,12.28,614,0.4762791170058226,0.547784446488466,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,39.02,1951,0.7412371754041245,0.8357308030850851,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.8849466603983099,0.920940212855947,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9281469129374532,0.9740019254074384,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9341370156079164,0.9916519707881668,converged,25.118864315095795,0.3981071705534972
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.9713215437014832,0.9743112395602636,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9141629257347668,0.9169718428320506,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,23.86,1193,0.7114029763322092,0.7367297722708472,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,8.54,427,0.3021205501519688,0.2963886383941105,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,12.52,626,0.4322999271475712,0.4398923029349961,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,13.22,661,0.311422198679766,0.384856088372619,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,38.72,1936,0.7337633306333307,0.7788937877552226,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9024726195763958,0.9342378171411688,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.937622234652814,0.9793570792103256,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9427087371305,0.9952102626590488,converged,25.118864315095795,1.5848931924611134
dd_parallel,0.0085031332224476,0.01,0.0263252765872296,50,100.0,5000,0.9697169437878695,0.9719414462118896,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.9078257694586214,0.909800524299218,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,0.1107756850509709,0.0263252765872296,50,21.42,1071,0.6771514871415845,0.7062635133214642,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,0.3686945064519577,0.0263252765872296,50,8.56,428,0.3068368300603997,0.3012445122118792,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,1.2271252398511905,0.0263252765872296,50,10.2,510,0.3235914001056654,0.2848477526365174,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,4.084238652674522,0.0263252765872296,50,18.9,945,0.5683659042040126,0.5998530679333122,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,13.593563908785269,0.0263252765872296,50,100.0,5000,0.8600598742308717,0.894337912408506,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9250737546614493,0.9606865756801466,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,150.58363542798415,0.0263252765872296,50,100.0,5000,0.941509055817893,0.9898471007485192,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0085031332224476,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9389984145325612,0.9989241553478536,converged,25.118864315095795,6.30957344480193
dd_parallel,0.0081719794547035,0.01,0.0263252765872296,50,100.0,5000,0.9542827942482884,0.9574148828219042,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,0.0332829813945462,0.0263252765872296,50,37.58,1879,0.8159818031822185,0.8519748752433985,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,0.1107756850509709,0.0263252765872296,50,13.08,654,0.5451491388219701,0.5726742525340438,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,0.3686945064519577,0.0263252765872296,50,6.5,325,0.1564830588542534,0.1415753875921452,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,1.2271252398511905,0.0263252765872296,50,13.98,699,0.4226898839347042,0.4386087330920942,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,4.084238652674522,0.0263252765872296,50,100.0,5000,0.8454519340325394,0.8809206278426099,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9028900422113996,0.936157774829412,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,45.24343346616749,0.0263252765872296,50,100.0,5000,0.935048853402922,0.9814892424798684,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9368728914152148,0.9954618176147724,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9294865845878524,0.9996925621758004,converged,25.118864315095795,25.118864315095795
dd_parallel,0.0081719794547035,0.01,0.0263252765872296,50,100.0,5000,0.8966756211503424,0.9009990876450478,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,0.0332829813945462,0.0263252765872296,50,19.6,980,0.6668307232677455,0.6955277082570253,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,0.1107756850509709,0.0263252765872296,50,7.0,350,0.236106165695652,0.2260378310159814,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,0.3686945064519577,0.0263252765872296,50,8.74,437,0.2831951860348236,0.2482846539600053,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,1.2271252398511905,0.0263252765872296,50,22.34,1117,0.5799116065962748,0.6072332073910397,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,4.084238652674522,0.0263252765872296,50,100.0,5000,0.8546571087847872,0.8990597573159709,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9226038558130556,0.9594928407878895,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9389182523819238,0.988322773471776,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9362240519367804,0.9971534587571004,converged,25.118864315095795,100.0
dd_parallel,0.0081719794547035,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9275852857898782,0.9998255730712728,converged,25.118864315095795,100.0
dd_parallel,0.2291872088286869,0.01,0.0263252765872296,50,100.0,5000,0.9416003609096416,0.9214706215439384,converged,100.0,0.1
dd_parallel,0.2291872088286869,0.0332829813945462,0.0263252765872296,50,100.0,5000,0.941784884775029,0.9218288974502652,converged,100.0,0.1
dd_parallel,0.2291872088286869,0.1107756850509709,0.0263252765872296,50,100.0,5000,0.942035059918788,0.922454177860408,converged,100.0,0.1
dd_parallel,0.2291872088286869,0.3686945064519577,0.0263252765872296,50,100.0,5000,0.9422178159885556,0.9234335452530688,converged,100.0,0.1
dd_parallel,0.2291872088286869,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.9423075367312688,0.925182835998166,converged,100.0,0.1
dd_parallel,0.2291872088286869,4.084238652674522,0.0263252765872296,50,100.0,5000,0.9423438008204896,0.9270199157416388,converged,100.0,0.1
dd_parallel,0.2291872088286869,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9423534694186358,0.9273910213852916,converged,100.0,0.1
dd_parallel,0.2291872088286869,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9423553567164752,0.9530560909243132,converged,100.0,0.1
dd_parallel,0.2291872088286869,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9423639214118786,0.981232780722812,converged,100.0,0.1
dd_parallel,0.2291872088286869,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9424625818872074,0.99001595269222,converged,100.0,0.1
dd_parallel,0.0186930686347411,0.01,0.0263252765872296,50,100.0,5000,0.91149854931693,0.9118583824465262,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,0.0332829813945462,0.0263252765872296,50,22.64,1132,0.7092051502147608,0.7438014222009364,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,0.1107756850509709,0.0263252765872296,50,9.56,478,0.4805015492117543,0.3772159883459653,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,0.3686945064519577,0.0263252765872296,50,23.7,1185,0.6274941292393994,0.6599215527854866,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,1.2271252398511905,0.0263252765872296,50,21.54,1077,0.6405413342527099,0.6611457087438497,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,4.084238652674522,0.0263252765872296,50,12.8,640,0.4772136039667202,0.5815076383185702,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,13.593563908785269,0.0263252765872296,50,41.8,2090,0.7639208118868531,0.8499466416831518,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,45.24343346616749,0.0263252765872296,50,100.0,5000,0.89139067725229,0.9252764508291794,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9314696557287852,0.9754742743180724,converged,100.0,0.3981071705534972
dd_parallel,0.0186930686347411,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9365896237990468,0.9921414317781412,converged,100.0,0.3981071705534972
dd_parallel,0.0099599992822175,0.01,0.0263252765872296,50,100.0,5000,0.911820337662377,0.9170829692834268,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,0.0332829813945462,0.0263252765872296,50,23.54,1177,0.7219965787630251,0.7430797398513226,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,0.1107756850509709,0.0263252765872296,50,7.8,390,0.250330348536843,0.2493239027459488,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,0.3686945064519577,0.0263252765872296,50,21.18,1059,0.6028743333742322,0.6264924023430666,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,1.2271252398511905,0.0263252765872296,50,17.1,855,0.5038240242028996,0.5735374457800793,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,4.084238652674522,0.0263252765872296,50,13.96,698,0.3258128548944147,0.3816172594849839,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,13.593563908785269,0.0263252765872296,50,40.86,2043,0.7546155653480314,0.8024781985955909,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9076469526111433,0.9393792367950125,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9390687411879765,0.981505706231016,converged,100.0,1.5848931924611134
dd_parallel,0.0099599992822175,501.18723362727246,0.0263252765872296,50,100.0,5000,0.94337494363454,0.9954718229888412,converged,100.0,1.5848931924611134
dd_parallel,0.0085031332224476,0.01,0.0263252765872296,50,100.0,5000,0.91132877695873,0.9148645880066514,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,0.0332829813945462,0.0263252765872296,50,22.84,1142,0.7076720498946962,0.7344314894686111,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,0.1107756850509709,0.0263252765872296,50,7.4,370,0.2706049922091807,0.2581461566096334,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,0.3686945064519577,0.0263252765872296,50,15.42,771,0.5150523951212833,0.5338759404049532,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,1.2271252398511905,0.0263252765872296,50,12.88,644,0.3737739565155681,0.3865250307913528,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,4.084238652674522,0.0263252765872296,50,22.92,1146,0.6237651826733798,0.6557015391930502,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,13.593563908785269,0.0263252765872296,50,100.0,5000,0.8757072828041231,0.9030573385966209,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9313705727085232,0.9680935056261906,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9431666417135646,0.991636957887896,converged,100.0,6.30957344480193
dd_parallel,0.0085031332224476,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9395870733993296,0.999051584602921,converged,100.0,6.30957344480193
dd_parallel,0.0081719794547035,0.01,0.0263252765872296,50,100.0,5000,0.897700653130677,0.9013975144398184,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,0.0332829813945462,0.0263252765872296,50,19.58,979,0.6672746540640563,0.6954035601778044,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,0.1107756850509709,0.0263252765872296,50,6.98,349,0.2343376656422061,0.2226357770864796,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,0.3686945064519577,0.0263252765872296,50,8.88,444,0.2906774676383381,0.2523476758915317,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,1.2271252398511905,0.0263252765872296,50,22.18,1109,0.5769285687738722,0.6038055018031974,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,4.084238652674522,0.0263252765872296,50,100.0,5000,0.8547977226164303,0.8992343946717754,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9223092697204576,0.9592154734217792,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9386677693250752,0.9882405348353794,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9358896133185454,0.9971260755830934,converged,100.0,25.118864315095795
dd_parallel,0.0081719794547035,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9271999230410338,0.9998130272266256,converged,100.0,25.118864315095795
dd_parallel,0.0080908440564699,0.01,0.0263252765872296,50,36.04,1802,0.8092831657127143,0.8447671808342552,converged,100.0,100.0
dd_parallel,0.0080908440564699,0.0332829813945462,0.0263252765872296,50,12.86,643,0.5365010983415468,0.5600638009160815,converged,100.0,100.0
dd_parallel,0.0080908440564699,0.1107756850509709,0.0263252765872296,50,5.38,269,0.1027916593151794,0.065951960986554,converged,100.0,100.0
dd_parallel,0.0080908440564699,0.3686945064519577,0.0263252765872296,50,16.84,842,0.4738601620965819,0.4982987396048795,converged,100.0,100.0
dd_parallel,0.0080908440564699,1.2271252398511905,0.0263252765872296,50,100.0,5000,0.8519614202068189,0.8886659606821421,converged,100.0,100.0
dd_parallel,0.0080908440564699,4.084238652674522,0.0263252765872296,50,100.0,5000,0.9069812338656816,0.9424008035122642,converged,100.0,100.0
dd_parallel,0.0080908440564699,13.593563908785269,0.0263252765872296,50,100.0,5000,0.9341925600398828,0.9826345117763852,converged,100.0,100.0
dd_parallel,0.0080908440564699,45.24343346616749,0.0263252765872296,50,100.0,5000,0.9345376145953288,0.995040776824212,converged,100.0,100.0
dd_parallel,0.0080908440564699,150.58363542798415,0.0263252765872296,50,100.0,5000,0.9267327797774082,0.9987975402994312,converged,100.0,100.0
dd_parallel,0.0080908440564699,501.18723362727246,0.0263252765872296,50,100.0,5000,0.9165794111825384,0.9999289380478592,converged,100.0,100.0


==> time_simulation_data_combined.csv <==
solver,mesh_size,total_time_s_ex1,avg_iters_per_step_ex1,avg_time_per_iter_s_ex1,total_time_s_ex2,avg_iters_per_step_ex2,avg_time_per_iter_s_ex2
dd_parallel,0.1111259362194214,54.44090461899759,6.146,0.0064829461257741,97.81890741200186,10.805,0.0082471225713401
dd_parallel,0.0544549541514949,119.8966609610361,6.129,0.0159712753929026,189.7134407669073,10.783,0.0163290153111228
dd_parallel,0.0263252765872296,1202.7264464200707,6.139,0.1771322557937273,1973.7212128679969,10.83,0.1728111628156748
dd_parallel,0.0132410421728074,3741.247016078036,6.131,0.549821971175169,5017.521493354929,10.806,0.4377293694922817
dd_serial,0.1111259362194214,68.59475729998667,6.146,0.0079307376032496,83.8330295230262,10.805,0.007025909269967
dd_serial,0.0544549541514949,128.48449879995314,6.129,0.017964267161615,392.5326283999602,10.783,0.0351736856943014
dd_serial,0.0263252765872296,1394.5910989791157,6.139,0.2081951620822297,2083.601273607055,10.83,0.1833982505104261
dd_serial,0.0132410421728074,4117.007715558982,6.131,0.6224845016898,6425.078110342089,10.806,0.5696608984865779
mono_L,0.1111259362194214,77.57101988897193,5.551,0.0093575212124886,88.9837743670796,11.09,0.0073405508059939
mono_L,0.0544549541514949,173.72404204303166,5.539,0.0259527255475654,240.52083286608104,11.017,0.0205010624230673
mono_L,0.0263252765872296,1291.429443576024,5.543,0.2122668033060841,2040.107416607032,11.073,0.1761888987725056
mono_L,0.0132410421728074,4554.572378673067,5.544,0.7646531842832593,7880.891050443985,11.022,0.6875362556168503
mono_Picard,0.1111259362194214,33.99050506105414,1.989,0.0068595300722914,22.46141686796909,2.816,0.0058025292687695
mono_Picard,0.0544549541514949,77.8977284260327,1.983,0.0254170903346026,57.76128763600718,2.786,0.0169741287598087
mono_Picard,0.0263252765872296,652.7780241470318,1.974,0.2526313745207755,550.7329104100936,2.697,0.1723773026480458
mono_Picard,0.0132410421728074,1862.1388364689772,1.963,0.7762970690813198,1932.9208848979904,2.519,0.6597024005086377
mono_Newton,0.1111259362194214,43.43766648299061,1.002,0.0198281742357616,29.155543411092367,1.002,0.0198444313580098
mono_Newton,0.0544549541514949,77.90851187997032,1.002,0.0538195686668349,66.552842057019,1.002,0.0540913051344452
mono_Newton,0.0263252765872296,507.14872494898736,1.002,0.3859778857254214,468.8785768050002,1.002,0.3619104236046139
mono_Newton,0.0132410421728074,1857.4202273359408,1.002,1.51643529986675,1515.8321078058798,1.002,1.2485256171927035


==> time_simulation_data_ex_3.csv <==
solver,mesh_size,num_steps,total_time_s,setup_time_s,solve_time_s,avg_time_per_iter_s,avg_iters_per_step,total_iters
dd_parallel,0.363814390716438,100,79.09652035199542,5.038166600996192,74.05835375099923,0.019311457905500495,37.77,3777
dd_parallel,0.20919254701576181,100,845.5541275959986,3.2597239679998893,842.2944036279987,0.15735678350686758,52.89,5289
dd_parallel,0.11481933781832072,100,8361.609304340996,6.585044514999026,8355.024259825997,0.7493861340019452,110.82,11082
dd_serial,0.363814390716438,100,81.36450909799896,0.9927281949931057,80.37178090300586,0.021073144372275126,37.77,3777
dd_serial,0.20919254701576181,100,975.3648083210137,3.8131813110085204,971.5516270100052,0.1818119106687425,52.89,5289
dd_serial,0.11481933781832072,100,15695.141523876999,14.079451311998127,15681.062072565,1.4108441679938366,110.82,11082
mono_L,0.363814390716438,100,65.6582089529984,0.8472993859904818,64.81090956700791,0.021363745048877895,30.05,3005
mono_L,0.20919254701576181,100,1753.2766238740005,0.6727857119985856,1752.603838162002,0.4471435981544742,38.96,3896
mono_L,0.11481933781832072,100,134440.719610747,1.5770250100031262,134439.142585737,23.179864484068062,57.98,5798
mono_Picard,0.363814390716438,100,23.959863932948792,0.575945554941427,23.383918378007365,0.02044020690530943,11.14,1114
mono_Picard,0.20919254701576181,100,648.0727857839956,0.703962544008391,647.3688232399873,0.4279302347081953,14.89,1489
mono_Picard,0.11481933781832072,100,68456.44156174199,1.6539004209917039,68454.787661321,27.752666874177827,24.65,2465
